Interdependent Hitting Times

This paper studies interdependent durations as equilibrium outcomes of a synchronization game, a continuous-time stopping game in which the incentive to stop increases when other players stop. We allow the payoffs to vary with both common shocks and observed and unobserved agent characteristics. The common shocks follow a spectrally negative L\'evy process, a semiparametric process that includes Brownian motion as a special case but may also have jumps. We show that equilibrium outcomes can be represented as interdependent hitting times and use this to establish the game's nonparametric identification from data on stopping times and covariates. We develop maximum simulated likelihood and method of simulated moments estimators and evaluate their finite-sample and computational performance in Monte Carlo experiments. The results provide a tractable framework for identifying and estimating synchronization games from interdependent duration data.

==> compute/mhtmsim.csv <==
t, p1, p2, dummy
0.000000, 0.000000, 0.000000, 1.0
0.000500, 0.034771, -0.003548, 1.0
0.001000, 0.047840, -0.030322, 1.0
0.001500, 0.017208, -0.006996, 1.0
0.002000, -0.004152, -0.017914, 1.0
0.002500, -0.035551, -0.024086, 1.0
0.003000, -0.028929, 0.006596, 1.0
0.003500, -0.039144, 0.026197, 1.0
0.004000, -0.015130, 0.004996, 1.0
0.004500, 0.003098, 0.000896, 1.0
0.005000, 0.022251, 0.044272, 1.0
0.005500, 0.044114, 0.040741, 1.0
0.006000, 0.018607, 0.015685, 1.0
0.006500, 0.047326, 0.013578, 1.0
0.007000, 0.068684, 0.018833, 1.0
0.007500, 0.085213, -0.009840, 1.0
0.008000, 0.122362, 0.018941, 1.0
0.008500, 0.068142, -0.012735, 1.0
0.009000, 0.114344, 0.014097, 1.0
0.009500, 0.127798, 0.022899, 1.0
0.010000, 0.161199, 0.060021, 1.0
0.010500, 0.200267, 0.038000, 1.0
0.011000, 0.197291, 0.087438, 1.0
0.011500, 0.184499, 0.078867, 1.0
0.012000, 0.165609, 0.076096, 1.0
0.012500, 0.208953, 0.102757, 1.0
0.013000, 0.166421, 0.096827, 1.0
0.013500, 0.147700, 0.101637, 1.0
0.014000, 0.133795, 0.068057, 1.0
0.014500, 0.184981, 0.069370, 1.0
0.015000, 0.190943, 0.039513, 1.0
0.015500, 0.211862, 0.068494, 1.0
0.016000, 0.181133, 0.048781, 1.0
0.016500, 0.159538, 0.059086, 1.0
0.017000, 0.164530, 0.062226, 1.0
0.017500, 0.174119, 0.109064, 1.0
0.018000, 0.202733, 0.093669, 1.0
0.018500, 0.194697, 0.123585, 1.0
0.019000, 0.155134, 0.130200, 1.0
0.019500, 0.130842, 0.151322, 1.0
0.020000, 0.139707, 0.141961, 1.0
0.020500, 0.118395, 0.107686, 1.0
0.021000, 0.075111, 0.115532, 1.0
0.021500, 0.099117, 0.158011, 1.0
0.022000, 0.071904, 0.144218, 1.0
0.022500, 0.088362, 0.181813, 1.0
0.023000, 0.087113, 0.143176, 1.0
0.023500, 0.078129, 0.141356, 1.0
0.024000, 0.102296, 0.150490, 1.0
0.024500, 0.081067, 0.110255, 1.0
0.025000, 0.052612, 0.097341, 1.0
0.025500, 0.054337, 0.083670, 1.0
0.026000, 0.074443, 0.092024, 1.0
0.026500, 0.088945, 0.085177, 1.0
0.027000, 0.098646, 0.104773, 1.0
0.027500, 0.092439, 0.128799, 1.0
0.028000, 0.112887, 0.116870, 1.0
0.028500, 0.108859, 0.128210, 1.0
0.029000, 0.100793, 0.110933, 1.0
0.029500, 0.129638, 0.136625, 1.0
0.030000, 0.111121, 0.156341, 1.0
0.030500, 0.142005, 0.165797, 1.0
0.031000, 0.134140, 0.154832, 1.0
0.031500, 0.144950, 0.171708, 1.0
0.032000, 0.138233, 0.159006, 1.0
0.032500, 0.120719, 0.150535, 1.0
0.033000, 0.119046, 0.159583, 1.0
0.033500, 0.109318, 0.149460, 1.0
0.034000, 0.112911, 0.133747, 1.0
0.034500, 0.117804, 0.108777, 1.0
0.035000, 0.076675, 0.089233, 1.0
0.035500, 0.023603, 0.097544, 1.0
0.036000, 0.078447, 0.070914, 1.0
0.036500, 0.036510, 0.070179, 1.0
0.037000, 0.049205, 0.066837, 1.0
0.037500, 0.038506, 0.070154, 1.0
0.038000, 0.030080, 0.077553, 1.0
0.038500, 0.050859, 0.065830, 1.0
0.039000, 0.093310, 0.075802, 1.0
0.039500, 0.085666, 0.059529, 1.0
0.040000, 0.121638, 0.103085, 1.0
0.040500, 0.139191, 0.120117, 1.0
0.041000, 0.118119, 0.111826, 1.0
0.041500, 0.140973, 0.105694, 1.0
0.042000, 0.142943, 0.119831, 1.0
0.042500, 0.104807, 0.115564, 1.0
0.043000, 0.069817, 0.143451, 1.0
0.043500, 0.067279, 0.140596, 1.0
0.044000, 0.077861, 0.154833, 1.0
0.044500, 0.032797, 0.108486, 1.0
0.045000, 0.042596, 0.073238, 1.0
0.045500, 0.053439, 0.046479, 1.0
0.046000, 0.069118, 0.033179, 1.0
0.046500, 0.099024, 0.042456, 1.0
0.047000, 0.128826, 0.046535, 1.0
0.047500, 0.175718, 0.060372, 1.0
0.048000, 0.211528, 0.083559, 1.0
0.048500, 0.203434, 0.061333, 1.0
0.049000, 0.173099, 0.072389, 1.0
0.049500, 0.173422, 0.064603, 1.0
0.050000, 0.188000, 0.080299, 1.0
0.050500, 0.169531, 0.057500, 1.0
0.051000, 0.194085, 0.069064, 1.0
0.051500, 0.230177, 0.057774, 1.0
0.052000, 0.232176, 0.066222, 1.0
0.052500, 0.227300, 0.054215, 1.0
0.053000, 0.232691, 0.053251, 1.0
0.053500, 0.256437, 0.066489, 1.0
0.054000, 0.232403, 0.057606, 1.0
0.054500, 0.271486, 0.092421, 1.0
0.055000, 0.265792, 0.079477, 1.0
0.055500, 0.257324, 0.062534, 1.0
0.056000, 0.237167, 0.043318, 1.0
0.056500, 0.210637, 0.060310, 1.0
0.057000, 0.210250, 0.047365, 1.0
0.057500, 0.213401, 0.070743, 1.0
0.058000, 0.213661, 0.084830, 1.0
0.058500, 0.209802, 0.120606, 1.0
0.059000, 0.181834, 0.146565, 1.0
0.059500, 0.196296, 0.144555, 1.0
0.060000, 0.167784, 0.107676, 1.0
0.060500, 0.141743, 0.048591, 1.0
0.061000, 0.121705, 0.056407, 1.0
0.061500, 0.111949, 0.064484, 1.0
0.062000, 0.080233, 0.082998, 1.0
0.062500, 0.090091, 0.094244, 1.0
0.063000, 0.045868, 0.081936, 1.0
0.063500, 0.010460, 0.090039, 1.0
0.064000, 0.005058, 0.085385, 1.0
0.064500, 0.031539, 0.118387, 1.0
0.065000, 0.063754, 0.097134, 1.0
0.065500, 0.067419, 0.102182, 1.0
0.066000, 0.069265, 0.126245, 1.0
0.066500, 0.083135, 0.123388, 1.0
0.067000, 0.096066, 0.109913, 1.0
0.067500, 0.055821, 0.125534, 1.0
0.068000, 0.058573, 0.091603, 1.0
0.068500, 0.069925, 0.110445, 1.0
0.069000, 0.061473, 0.110392, 1.0
0.069500, 0.089583, 0.064301, 1.0
0.070000, 0.066266, 0.084071, 1.0
0.070500, 0.039539, 0.059634, 1.0
0.071000, 0.019585, 0.068903, 1.0
0.071500, 0.024128, 0.071741, 1.0
0.072000, 0.027538, 0.075184, 1.0
0.072500, 0.032114, 0.058987, 1.0
0.073000, 0.037554, 0.049075, 1.0
0.073500, 0.044665, 0.030072, 1.0
0.074000, 0.040505, 0.025455, 1.0
0.074500, 0.046292, 0.057041, 1.0
0.075000, 0.025648, 0.059599, 1.0
0.075500, 0.033778, 0.000529, 1.0
0.076000, 0.059907, 0.028900, 1.0
0.076500, 0.034942, 0.038741, 1.0
0.077000, 0.011624, 0.057768, 1.0
0.077500, -0.002631, 0.051418, 1.0
0.078000, -0.003150, 0.037971, 1.0
0.078500, 0.019303, -0.020479, 1.0
0.079000, 0.040345, -0.028477, 1.0
0.079500, 0.057272, -0.057674, 1.0
0.080000, 0.038226, -0.040204, 1.0
0.080500, 0.030949, -0.022611, 1.0
0.081000, 0.005455, -0.047207, 1.0
0.081500, -0.006327, -0.059972, 1.0
0.082000, 0.021076, -0.048006, 1.0
0.082500, 0.025354, -0.033754, 1.0
0.083000, 0.049776, -0.025196, 1.0
0.083500, 0.050452, -0.024757, 1.0
0.084000, 0.037043, -0.039502, 1.0
0.084500, 0.025711, -0.039524, 1.0
0.085000, 0.014585, -0.042350, 1.0
0.085500, -0.016355, -0.049172, 1.0
0.086000, -0.015498, 0.006398, 1.0
0.086500, 0.004333, 0.005301, 1.0
0.087000, 0.013463, 0.018246, 1.0
0.087500, 0.022524, -0.002266, 1.0
0.088000, 0.016851, -0.031318, 1.0
0.088500, 0.020693, 0.012667, 1.0
0.089000, 0.067424, 0.054535, 1.0
0.089500, 0.018652, 0.068437, 1.0
0.090000, -0.023369, 0.076621, 1.0
0.090500, 0.012690, 0.049151, 1.0
0.091000, 0.002294, 0.072265, 1.0
0.091500, -0.012603, 0.069359, 1.0
0.092000, -0.004442, 0.075634, 1.0
0.092500, 0.007649, 0.075482, 1.0
0.093000, -0.028258, 0.099208, 1.0
0.093500, -0.090320, 0.124916, 1.0
0.094000, -0.073126, 0.133094, 1.0
0.094500, -0.107325, 0.149002, 1.0
0.095000, -0.101720, 0.164586, 1.0
0.095500, -0.097100, 0.161483, 1.0
0.096000, -0.086292, 0.210399, 1.0
0.096500, -0.090469, 0.209780, 1.0
0.097000, -0.069270, 0.189842, 1.0
0.097500, -0.060248, 0.172744, 1.0
0.098000, -0.033100, 0.175543, 1.0
0.098500, -0.003175, 0.179426, 1.0
0.099000, -0.033537, 0.210284, 1.0
0.099500, -0.016679, 0.243547, 1.0
0.100000, -0.044579, 0.213895, 1.0
0.100500, -0.054164, 0.226955, 1.0
0.101000, -0.001672, 0.204515, 1.0
0.101500, -0.000364, 0.193368, 1.0
0.102000, -0.019369, 0.171579, 1.0
0.102500, -0.030996, 0.190516, 1.0
0.103000, -0.021304, 0.167371, 1.0
0.103500, -0.012625, 0.162994, 1.0
0.104000, 0.040930, 0.193428, 1.0
0.104500, -0.001709, 0.173807, 1.0
0.105000, -0.035324, 0.167590, 1.0
0.105500, -0.015823, 0.186923, 1.0
0.106000, -0.005705, 0.193297, 1.0
0.106500, 0.016865, 0.204653, 1.0
0.107000, -0.011792, 0.221057, 1.0
0.107500, -0.017543, 0.242387, 1.0
0.108000, -0.032940, 0.269651, 1.0
0.108500, -0.055627, 0.244310, 1.0
0.109000, -0.067777, 0.282285, 1.0
0.109500, -0.051796, 0.294522, 1.0
0.110000, -0.050923, 0.294040, 1.0
0.110500, -0.031951, 0.309929, 1.0
0.111000, -0.069329, 0.333517, 1.0
0.111500, -0.099780, 0.337004, 1.0
0.112000, -0.102573, 0.317486, 1.0
0.112500, -0.103957, 0.321323, 1.0
0.113000, -0.097728, 0.331687, 1.0
0.113500, -0.095654, 0.348711, 1.0
0.114000, -0.086930, 0.341926, 1.0
0.114500, -0.062098, 0.342574, 1.0
0.115000, -0.055474, 0.342574, 1.0
0.115500, -0.095372, 0.329082, 1.0
0.116000, -0.072707, 0.317742, 1.0
0.116500, -0.074524, 0.355373, 1.0
0.117000, -0.083033, 0.390987, 1.0
0.117500, -0.078814, 0.400575, 1.0
0.118000, -0.056698, 0.428930, 1.0
0.118500, -0.078883, 0.433385, 1.0
0.119000, -0.078112, 0.479857, 1.0
0.119500, -0.081428, 0.485727, 1.0
0.120000, -0.072331, 0.468268, 1.0
0.120500, -0.088380, 0.479776, 1.0
0.121000, -0.122818, 0.502004, 1.0
0.121500, -0.097430, 0.528025, 1.0
0.122000, -0.092238, 0.522463, 1.0
0.122500, -0.101578, 0.562281, 1.0
0.123000, -0.082325, 0.561030, 1.0
0.123500, -0.102350, 0.561773, 1.0
0.124000, -0.119555, 0.578127, 1.0
0.124500, -0.153518, 0.565243, 1.0
0.125000, -0.126025, 0.579568, 1.0
0.125500, -0.105831, 0.576189, 1.0
0.126000, -0.112766, 0.554074, 1.0
0.126500, -0.120530, 0.527179, 1.0
0.127000, -0.145793, 0.488340, 1.0
0.127500, -0.128327, 0.478453, 1.0
0.128000, -0.152909, 0.449942, 1.0
0.128500, -0.123238, 0.452770, 1.0
0.129000, -0.141435, 0.440211, 1.0
0.129500, -0.101789, 0.428371, 1.0
0.130000, -0.094551, 0.426734, 1.0
0.130500, -0.095298, 0.436820, 1.0
0.131000, -0.081121, 0.426867, 1.0
0.131500, -0.084528, 0.397416, 1.0
0.132000, -0.079405, 0.392124, 1.0
0.132500, -0.056506, 0.384607, 1.0
0.133000, -0.052264, 0.375989, 1.0
0.133500, -0.089387, 0.339801, 1.0
0.134000, -0.067548, 0.317401, 1.0
0.134500, -0.087114, 0.332560, 1.0
0.135000, -0.083297, 0.330803, 1.0
0.135500, -0.019732, 0.344042, 1.0
0.136000, -0.033108, 0.363142, 1.0
0.136500, -0.042623, 0.347001, 1.0
0.137000, -0.050488, 0.365685, 1.0
0.137500, -0.057535, 0.373059, 1.0
0.138000, -0.062292, 0.420041, 1.0
0.138500, -0.077676, 0.438252, 1.0
0.139000, -0.061696, 0.418580, 1.0
0.139500, -0.067521, 0.383325, 1.0
0.140000, -0.084738, 0.403054, 1.0
0.140500, -0.077657, 0.415032, 1.0
0.141000, -0.040442, 0.423644, 1.0
0.141500, -0.052442, 0.446889, 1.0
0.142000, -0.055075, 0.440938, 1.0
0.142500, -0.058818, 0.455211, 1.0
0.143000, -0.066229, 0.472976, 1.0
0.143500, -0.074427, 0.486333, 1.0
0.144000, -0.121454, 0.512041, 1.0
0.144500, -0.090112, 0.472554, 1.0
0.145000, -0.041547, 0.430320, 1.0
0.145500, -0.053960, 0.471322, 1.0
0.146000, -0.063827, 0.498684, 1.0
0.146500, -0.063870, 0.467782, 1.0
0.147000, -0.023620, 0.460459, 1.0
0.147500, -0.023371, 0.478110, 1.0
0.148000, -0.019446, 0.448838, 1.0
0.148500, -0.035675, 0.423555, 1.0
0.149000, -0.023654, 0.428103, 1.0
0.149500, -0.007724, 0.433949, 1.0
0.150000, -0.020510, 0.457952, 1.0
0.150500, 0.000800, 0.486903, 1.0
0.151000, -0.007380, 0.457346, 1.0
0.151500, 0.007394, 0.454319, 1.0
0.152000, 0.022099, 0.450485, 1.0
0.152500, 0.011245, 0.413408, 1.0
0.153000, -0.004075, 0.390212, 1.0
0.153500, 0.004700, 0.381578, 1.0
0.154000, 0.022351, 0.369671, 1.0
0.154500, 0.043047, 0.390404, 1.0
0.155000, 0.046601, 0.334764, 1.0
0.155500, 0.059982, 0.346133, 1.0
0.156000, 0.065903, 0.340285, 1.0
0.156500, 0.034635, 0.351145, 1.0
0.157000, 0.120316, 0.340484, 1.0
0.157500, 0.151434, 0.332107, 1.0
0.158000, 0.154908, 0.320295, 1.0
0.158500, 0.145536, 0.320042, 1.0
0.159000, 0.131448, 0.350284, 1.0
0.159500, 0.109519, 0.348495, 1.0
0.160000, 0.132182, 0.348293, 1.0
0.160500, 0.134404, 0.320678, 1.0
0.161000, 0.100880, 0.363058, 1.0
0.161500, 0.081437, 0.362882, 1.0
0.162000, 0.048928, 0.357023, 1.0
0.162500, 0.057083, 0.379479, 1.0
0.163000, 0.091041, 0.363762, 1.0
0.163500, 0.077788, 0.365886, 1.0
0.164000, 0.064487, 0.389272, 1.0
0.164500, 0.069146, 0.380922, 1.0
0.165000, 0.027955, 0.377539, 1.0
0.165500, 0.021794, 0.375730, 1.0
0.166000, 0.027350, 0.378163, 1.0
0.166500, 0.035339, 0.385640, 1.0
0.167000, 0.024551, 0.412896, 1.0
0.167500, 0.018358, 0.444065, 1.0
0.168000, 0.043948, 0.470963, 1.0
0.168500, 0.045349, 0.481880, 1.0
0.169000, 0.011361, 0.485146, 1.0
0.169500, 0.015386, 0.481144, 1.0
0.170000, 0.030458, 0.441202, 1.0
0.170500, 0.046652, 0.415419, 1.0
0.171000, 0.026902, 0.448504, 1.0
0.171500, 0.001067, 0.458765, 1.0
0.172000, 0.016352, 0.459504, 1.0
0.172500, 0.027646, 0.406812, 1.0
0.173000, 0.049762, 0.411595, 1.0
0.173500, 0.054344, 0.446984, 1.0
0.174000, 0.015148, 0.426635, 1.0
0.174500, 0.009781, 0.432698, 1.0
0.175000, 0.003962, 0.440409, 1.0
0.175500, 0.032113, 0.468506, 1.0
0.176000, 0.027694, 0.441150, 1.0
0.176500, 0.015170, 0.417749, 1.0
0.177000, -0.001319, 0.389400, 1.0
0.177500, -0.000818, 0.370600, 1.0
0.178000, 0.008433, 0.347691, 1.0
0.178500, -0.009739, 0.347120, 1.0
0.179000, 0.034479, 0.369086, 1.0
0.179500, 0.030996, 0.399318, 1.0
0.180000, 0.065149, 0.391606, 1.0
0.180500, 0.047967, 0.381448, 1.0
0.181000, 0.061903, 0.375100, 1.0
0.181500, 0.083637, 0.341033, 1.0
0.182000, 0.060636, 0.365803, 1.0
0.182500, 0.061418, 0.393485, 1.0
0.183000, 0.067325, 0.387355, 1.0
0.183500, 0.056440, 0.399687, 1.0
0.184000, 0.039306, 0.397938, 1.0
0.184500, 0.054334, 0.409485, 1.0
0.185000, 0.090937, 0.390503, 1.0
0.185500, 0.104684, 0.356567, 1.0
0.186000, 0.128317, 0.337971, 1.0
0.186500, 0.096959, 0.331601, 1.0
0.187000, 0.099194, 0.313410, 1.0
0.187500, 0.117756, 0.300096, 1.0
0.188000, 0.146754, 0.285348, 1.0
0.188500, 0.130629, 0.289483, 1.0
0.189000, 0.157334, 0.314865, 1.0
0.189500, 0.152376, 0.318055, 1.0
0.190000, 0.154631, 0.322658, 1.0
0.190500, 0.184652, 0.326350, 1.0
0.191000, 0.206215, 0.376145, 1.0
0.191500, 0.212691, 0.384506, 1.0
0.192000, 0.218385, 0.379528, 1.0
0.192500, 0.222986, 0.381903, 1.0
0.193000, 0.210985, 0.390845, 1.0
0.193500, 0.195291, 0.425750, 1.0
0.194000, 0.208323, 0.468933, 1.0
0.194500, 0.253154, 0.488752, 1.0
0.195000, 0.262098, 0.502634, 1.0
0.195500, 0.266307, 0.483553, 1.0
0.196000, 0.256204, 0.469398, 1.0
0.196500, 0.264407, 0.478330, 1.0
0.197000, 0.259694, 0.477688, 1.0
0.197500, 0.232801, 0.500060, 1.0
0.198000, 0.238923, 0.470156, 1.0
0.198500, 0.252001, 0.496611, 1.0
0.199000, 0.275437, 0.481052, 1.0
0.199500, 0.266928, 0.501553, 1.0
0.200000, 0.289703, 0.516484, 1.0
0.200500, 0.276543, 0.519342, 1.0
0.201000, 0.296306, 0.501584, 1.0
0.201500, 0.269901, 0.514345, 1.0
0.202000, 0.234820, 0.497742, 1.0
0.202500, 0.216751, 0.545765, 1.0
0.203000, 0.212966, 0.535031, 1.0
0.203500, 0.218616, 0.530927, 1.0
0.204000, 0.257853, 0.543019, 1.0
0.204500, 0.216538, 0.533015, 1.0
0.205000, 0.227887, 0.521801, 1.0
0.205500, 0.244392, 0.512125, 1.0
0.206000, 0.257421, 0.510138, 1.0
0.206500, 0.251697, 0.514112, 1.0
0.207000, 0.236813, 0.485260, 1.0
0.207500, 0.201257, 0.465983, 1.0
0.208000, 0.136288, 0.444865, 1.0
0.208500, 0.139019, 0.443812, 1.0
0.209000, 0.119470, 0.410665, 1.0
0.209500, 0.076537, 0.433154, 1.0
0.210000, 0.076399, 0.450635, 1.0
0.210500, 0.063491, 0.469582, 1.0
0.211000, 0.043052, 0.484611, 1.0
0.211500, 0.036645, 0.494788, 1.0
0.212000, 0.023560, 0.511519, 1.0
0.212500, 0.023227, 0.499508, 1.0
0.213000, -0.007198, 0.477122, 1.0
0.213500, -0.000871, 0.491738, 1.0
0.214000, 0.004930, 0.495098, 1.0
0.214500, 0.009873, 0.532375, 1.0
0.215000, 0.003104, 0.504233, 1.0
0.215500, 0.002366, 0.494836, 1.0
0.216000, 0.013223, 0.502215, 1.0
0.216500, 0.036212, 0.477899, 1.0
0.217000, 0.067319, 0.483805, 1.0
0.217500, 0.040022, 0.488742, 1.0
0.218000, 0.015266, 0.470585, 1.0
0.218500, -0.002331, 0.467436, 1.0
0.219000, 0.019894, 0.446057, 1.0
0.219500, -0.006470, 0.476106, 1.0
0.220000, -0.006194, 0.480973, 1.0
0.220500, 0.015591, 0.470487, 1.0
0.221000, 0.006740, 0.488851, 1.0
0.221500, 0.033755, 0.524426, 1.0
0.222000, 0.040737, 0.499895, 1.0
0.222500, 0.042811, 0.524235, 1.0
0.223000, 0.029376, 0.509352, 1.0
0.223500, 0.053720, 0.505213, 1.0
0.224000, 0.102820, 0.502715, 1.0
0.224500, 0.105991, 0.541081, 1.0
0.225000, 0.130704, 0.546027, 1.0
0.225500, 0.121721, 0.546087, 1.0
0.226000, 0.116047, 0.543613, 1.0
0.226500, 0.118704, 0.559719, 1.0
0.227000, 0.100802, 0.513661, 1.0
0.227500, 0.089589, 0.487776, 1.0
0.228000, 0.108402, 0.478568, 1.0
0.228500, 0.129168, 0.475689, 1.0
0.229000, 0.103472, 0.535386, 1.0
0.229500, 0.089583, 0.541912, 1.0
0.230000, 0.086817, 0.582845, 1.0
0.230500, 0.109156, 0.623086, 1.0
0.231000, 0.092255, 0.629807, 1.0
0.231500, 0.130106, 0.620264, 1.0
0.232000, 0.079156, 0.662320, 1.0
0.232500, 0.078958, 0.669413, 1.0
0.233000, 0.100914, 0.678944, 1.0
0.233500, 0.118422, 0.678076, 1.0
0.234000, 0.118644, 0.670409, 1.0
0.234500, 0.137640, 0.669552, 1.0
0.235000, 0.128892, 0.721554, 1.0
0.235500, 0.122347, 0.736835, 1.0
0.236000, 0.127227, 0.703697, 1.0
0.236500, 0.101334, 0.676614, 1.0
0.237000, 0.113749, 0.697008, 1.0
0.237500, 0.104014, 0.717624, 1.0
0.238000, 0.098130, 0.741910, 1.0
0.238500, 0.087108, 0.758761, 1.0
0.239000, 0.077599, 0.778440, 1.0
0.239500, 0.066963, 0.772787, 1.0
0.240000, 0.074162, 0.814838, 1.0
0.240500, 0.114039, 0.814831, 1.0
0.241000, 0.103364, 0.785531, 1.0
0.241500, 0.086622, 0.785601, 1.0
0.242000, 0.103798, 0.786117, 1.0
0.242500, 0.117733, 0.755592, 1.0
0.243000, 0.099993, 0.729322, 1.0
0.243500, 0.073963, 0.748501, 1.0
0.244000, 0.076411, 0.747696, 1.0
0.244500, 0.086701, 0.752497, 1.0
0.245000, 0.100239, 0.757761, 1.0
0.245500, 0.059612, 0.741948, 1.0
0.246000, 0.059815, 0.784212, 1.0
0.246500, 0.069697, 0.799345, 1.0
0.247000, 0.068251, 0.828814, 1.0
0.247500, 0.094895, 0.835116, 1.0
0.248000, 0.104797, 0.808676, 1.0
0.248500, 0.132518, 0.807079, 1.0
0.249000, 0.114435, 0.830107, 1.0
0.249500, 0.106677, 0.812822, 1.0
0.250000, 0.093148, 0.811203, 1.0
0.250500, 0.081350, 0.854696, 1.0
0.251000, 0.118744, 0.843714, 1.0
0.251500, 0.159601, 0.853704, 1.0
0.252000, 0.184377, 0.853763, 1.0
0.252500, 0.171731, 0.886436, 1.0
0.253000, 0.151132, 0.892326, 1.0
0.253500, 0.120617, 0.909258, 1.0
0.254000, 0.139503, 0.921683, 1.0
0.254500, 0.122155, 0.940326, 1.0
0.255000, 0.136838, 0.937601, 1.0
0.255500, 0.136104, 0.982093, 1.0
0.256000, 0.158114, 0.956948, 1.0
0.256500, 0.166248, 0.940269, 1.0
0.257000, 0.194225, 0.962573, 1.0
0.257500, 0.190858, 0.940561, 1.0
0.258000, 0.175085, 0.942235, 1.0
0.258500, 0.221417, 0.941951, 1.0
0.259000, 0.213136, 0.947566, 1.0
0.259500, 0.201426, 0.949685, 1.0
0.260000, 0.180348, 0.933951, 1.0
0.260500, 0.189916, 0.933252, 1.0
0.261000, 0.214806, 0.888716, 1.0
0.261500, 0.209582, 0.914308, 1.0
0.262000, 0.165592, 0.947204, 1.0
0.262500, 0.140714, 0.970848, 1.0
0.263000, 0.130131, 0.963548, 1.0
0.263500, 0.136956, 0.960393, 1.0
0.264000, 0.138112, 0.969840, 1.0
0.264500, 0.139572, 0.938240, 1.0
0.265000, 0.160315, 0.943975, 1.0
0.265500, 0.174245, 0.957011, 1.0
0.266000, 0.224451, 0.938249, 1.0
0.266500, 0.207598, 0.952185, 1.0
0.267000, 0.209140, 0.983912, 1.0
0.267500, 0.219131, 0.965340, 1.0
0.268000, 0.235455, 0.945253, 1.0
0.268500, 0.242220, 0.956952, 1.0
0.269000, 0.240200, 0.959611, 1.0
0.269500, 0.208363, 0.982786, 1.0
0.270000, 0.213225, 0.995410, 1.0
0.270500, 0.199634, 0.983216, 1.0
0.271000, 0.198909, 1.009888, 1.0
0.271500, 0.197923, 0.978877, 1.0
0.272000, 0.195325, 1.021720, 1.0
0.272500, 0.236734, 1.029674, 1.0
0.273000, 0.214113, 1.057299, 1.0
0.273500, 0.210725, 1.033656, 1.0
0.274000, 0.217942, 1.060760, 1.0
0.274500, 0.229568, 1.035417, 1.0
0.275000, 0.232623, 1.064377, 1.0
0.275500, 0.224860, 1.052706, 1.0
0.276000, 0.238790, 1.088577, 1.0
0.276500, 0.228267, 1.078512, 1.0
0.277000, 0.211297, 1.061298, 1.0
0.277500, 0.208560, 1.066615, 1.0
0.278000, 0.214394, 1.074851, 1.0
0.278500, 0.229857, 1.050179, 1.0
0.279000, 0.213120, 1.035650, 1.0
0.279500, 0.147694, 0.986036, 1.0
0.280000, 0.162682, 1.007669, 1.0
0.280500, 0.169437, 1.050716, 1.0
0.281000, 0.168685, 1.034949, 1.0
0.281500, 0.170178, 1.051073, 1.0
0.282000, 0.189364, 1.072291, 1.0
0.282500, 0.187710, 1.074522, 1.0
0.283000, 0.166158, 1.059296, 1.0
0.283500, 0.197419, 1.067594, 1.0
0.284000, 0.225574, 1.058977, 1.0
0.284500, 0.210373, 1.096902, 1.0
0.285000, 0.221170, 1.063323, 1.0
0.285500, 0.246174, 1.044875, 1.0
0.286000, 0.243558, 1.056097, 1.0
0.286500, 0.264289, 1.055148, 1.0
0.287000, 0.261376, 1.083852, 1.0
0.287500, 0.285052, 1.056987, 1.0
0.288000, 0.294732, 1.061047, 1.0
0.288500, 0.280528, 1.051491, 1.0
0.289000, 0.304630, 1.038418, 1.0
0.289500, 0.318305, 1.028552, 1.0
0.290000, 0.327337, 1.046558, 1.0
0.290500, 0.352575, 1.088056, 1.0
0.291000, 0.339220, 1.052529, 1.0
0.291500, 0.323130, 1.056634, 1.0
0.292000, 0.279102, 1.063215, 1.0
0.292500, 0.288530, 1.101623, 1.0
0.293000, 0.244707, 1.129701, 1.0
0.293500, 0.235739, 1.142905, 1.0
0.294000, 0.259589, 1.217298, 1.0
0.294500, 0.251025, 1.245535, 1.0
0.295000, 0.261943, 1.244163, 1.0
0.295500, 0.244241, 1.226271, 1.0
0.296000, 0.259737, 1.194645, 1.0
0.296500, 0.210309, 1.199017, 1.0
0.297000, 0.210458, 1.221112, 1.0
0.297500, 0.209314, 1.185609, 1.0
0.298000, 0.199540, 1.187246, 1.0
0.298500, 0.194845, 1.210743, 1.0
0.299000, 0.199056, 1.201017, 1.0
0.299500, 0.208015, 1.205568, 1.0
0.300000, 0.206888, 1.182738, 1.0
0.300500, 0.190173, 1.177901, 1.0
0.301000, 0.154013, 1.189077, 1.0
0.301500, 0.125533, 1.203223, 1.0
0.302000, 0.117625, 1.193759, 1.0
0.302500, 0.094705, 1.210247, 1.0
0.303000, 0.090445, 1.195778, 1.0
0.303500, 0.095100, 1.193803, 1.0
0.304000, 0.109602, 1.186638, 1.0
0.304500, 0.100137, 1.153577, 1.0
0.305000, 0.164981, 1.191660, 1.0
0.305500, 0.135067, 1.197327, 1.0
0.306000, 0.162049, 1.244623, 1.0
0.306500, 0.146931, 1.296021, 1.0
0.307000, 0.150836, 1.297723, 1.0
0.307500, 0.143072, 1.311578, 1.0
0.308000, 0.160062, 1.322315, 1.0
0.308500, 0.142111, 1.358304, 1.0
0.309000, 0.140502, 1.372267, 1.0
0.309500, 0.131954, 1.379509, 1.0
0.310000, 0.139274, 1.380811, 1.0
0.310500, 0.114937, 1.391308, 1.0
0.311000, 0.087598, 1.392181, 1.0
0.311500, 0.098552, 1.396649, 1.0
0.312000, 0.065621, 1.393593, 1.0
0.312500, 0.069169, 1.374355, 1.0
0.313000, 0.072599, 1.381558, 1.0
0.313500, 0.084919, 1.360565, 1.0
0.314000, 0.124692, 1.357040, 1.0
0.314500, 0.130116, 1.373301, 1.0
0.315000, 0.106796, 1.365379, 1.0
0.315500, 0.138781, 1.381893, 1.0
0.316000, 0.115261, 1.405195, 1.0
0.316500, 0.133489, 1.397137, 1.0
0.317000, 0.144940, 1.347214, 1.0
0.317500, 0.150510, 1.329534, 1.0
0.318000, 0.120418, 1.327612, 1.0
0.318500, 0.113263, 1.340666, 1.0
0.319000, 0.108701, 1.335893, 1.0
0.319500, 0.132642, 1.327815, 1.0
0.320000, 0.126695, 1.321209, 1.0
0.320500, 0.158648, 1.321197, 1.0
0.321000, 0.163549, 1.335860, 1.0
0.321500, 0.158288, 1.358029, 1.0
0.322000, 0.193284, 1.380459, 1.0
0.322500, 0.210967, 1.401756, 1.0
0.323000, 0.245432, 1.382526, 1.0
0.323500, 0.245922, 1.393637, 1.0
0.324000, 0.221863, 1.386093, 1.0
0.324500, 0.211957, 1.370542, 1.0
0.325000, 0.208650, 1.380070, 1.0
0.325500, 0.208416, 1.352808, 1.0
0.326000, 0.204958, 1.382796, 1.0
0.326500, 0.183010, 1.368954, 1.0
0.327000, 0.186563, 1.346251, 1.0
0.327500, 0.138768, 1.343486, 1.0
0.328000, 0.165921, 1.374785, 1.0
0.328500, 0.192020, 1.385397, 1.0
0.329000, 0.179042, 1.377310, 1.0
0.329500, 0.217226, 1.407171, 1.0
0.330000, 0.201557, 1.383448, 1.0
0.330500, 0.212353, 1.391963, 1.0
0.331000, 0.218608, 1.386968, 1.0
0.331500, 0.233986, 1.385461, 1.0
0.332000, 0.217880, 1.370159, 1.0
0.332500, 0.232655, 1.406899, 1.0
0.333000, 0.213036, 1.456179, 1.0
0.333500, 0.220224, 1.480611, 1.0
0.334000, 0.227084, 1.466885, 1.0
0.334500, 0.205810, 1.476857, 1.0
0.335000, 0.210060, 1.474422, 1.0
0.335500, 0.222914, 1.448955, 1.0
0.336000, 0.226313, 1.469601, 1.0
0.336500, 0.236530, 1.485510, 1.0
0.337000, 0.233522, 1.437350, 1.0
0.337500, 0.277859, 1.464788, 1.0
0.338000, 0.312066, 1.517466, 1.0
0.338500, 0.311645, 1.555777, 1.0
0.339000, 0.272858, 1.550686, 1.0
0.339500, 0.287678, 1.544570, 1.0
0.340000, 0.289781, 1.538232, 1.0
0.340500, 0.296235, 1.516707, 1.0
0.341000, 0.304992, 1.534835, 1.0
0.341500, 0.273711, 1.535417, 1.0
0.342000, 0.288225, 1.602571, 1.0
0.342500, 0.256329, 1.581389, 1.0
0.343000, 0.276048, 1.574912, 1.0
0.343500, 0.268772, 1.586327, 1.0
0.344000, 0.274613, 1.569036, 1.0
0.344500, 0.259803, 1.539904, 1.0
0.345000, 0.268252, 1.573060, 1.0
0.345500, 0.258407, 1.593213, 1.0
0.346000, 0.255495, 1.542640, 1.0
0.346500, 0.243949, 1.542850, 1.0
0.347000, 0.258090, 1.520563, 1.0
0.347500, 0.265657, 1.508713, 1.0
0.348000, 0.227933, 1.480741, 1.0
0.348500, 0.209335, 1.460569, 1.0
0.349000, 0.176698, 1.396764, 1.0
0.349500, 0.196284, 1.391235, 1.0
0.350000, 0.259455, 1.394829, 1.0
0.350500, 0.283169, 1.398989, 1.0
0.351000, 0.308301, 1.387090, 1.0
0.351500, 0.336315, 1.428134, 1.0
0.352000, 0.355071, 1.438766, 1.0
0.352500, 0.344704, 1.433912, 1.0
0.353000, 0.355755, 1.436910, 1.0
0.353500, 0.337315, 1.454154, 1.0
0.354000, 0.356112, 1.464285, 1.0
0.354500, 0.398280, 1.423293, 1.0
0.355000, 0.402521, 1.423232, 1.0
0.355500, 0.393592, 1.386479, 1.0
0.356000, 0.405579, 1.430390, 1.0
0.356500, 0.373340, 1.403961, 1.0
0.357000, 0.363749, 1.428686, 1.0
0.357500, 0.327012, 1.435159, 1.0
0.358000, 0.326266, 1.434729, 1.0
0.358500, 0.321999, 1.447088, 1.0
0.359000, 0.309140, 1.416641, 1.0
0.359500, 0.290844, 1.451117, 1.0
0.360000, 0.310374, 1.441291, 1.0
0.360500, 0.273273, 1.407703, 1.0
0.361000, 0.273059, 1.436025, 1.0
0.361500, 0.263848, 1.478301, 1.0
0.362000, 0.299672, 1.495072, 1.0
0.362500, 0.303550, 1.491691, 1.0
0.363000, 0.297768, 1.476430, 1.0
0.363500, 0.310771, 1.482132, 1.0
0.364000, 0.313574, 1.484299, 1.0
0.364500, 0.354550, 1.516666, 1.0
0.365000, 0.366038, 1.529485, 1.0
0.365500, 0.362574, 1.505867, 1.0
0.366000, 0.371595, 1.500667, 1.0
0.366500, 0.377583, 1.486207, 1.0
0.367000, 0.415947, 1.482779, 1.0
0.367500, 0.428057, 1.477402, 1.0
0.368000, 0.423339, 1.451354, 1.0
0.368500, 0.426704, 1.407042, 1.0
0.369000, 0.434759, 1.390279, 1.0
0.369500, 0.421562, 1.348868, 1.0
0.370000, 0.370610, 1.344251, 1.0
0.370500, 0.362951, 1.325337, 1.0
0.371000, 0.370782, 1.351221, 1.0
0.371500, 0.386468, 1.372670, 1.0
0.372000, 0.387934, 1.390324, 1.0
0.372500, 0.425870, 1.434971, 1.0
0.373000, 0.429031, 1.414627, 1.0
0.373500, 0.415947, 1.370043, 1.0
0.374000, 0.398333, 1.361380, 1.0
0.374500, 0.388422, 1.356418, 1.0
0.375000, 0.408491, 1.349314, 1.0
0.375500, 0.374592, 1.359499, 1.0
0.376000, 0.342228, 1.371496, 1.0
0.376500, 0.335873, 1.409878, 1.0
0.377000, 0.322998, 1.422528, 1.0
0.377500, 0.336859, 1.378499, 1.0
0.378000, 0.302882, 1.376721, 1.0
0.378500, 0.267256, 1.337747, 1.0
0.379000, 0.267557, 1.350114, 1.0
0.379500, 0.290043, 1.357837, 1.0
0.380000, 0.291713, 1.337996, 1.0
0.380500, 0.317420, 1.290142, 1.0
0.381000, 0.312647, 1.306952, 1.0
0.381500, 0.279003, 1.287722, 1.0
0.382000, 0.258438, 1.292557, 1.0
0.382500, 0.253445, 1.311307, 1.0
0.383000, 0.231634, 1.329495, 1.0
0.383500, 0.221766, 1.349529, 1.0
0.384000, 0.209816, 1.357443, 1.0
0.384500, 0.266725, 1.354766, 1.0
0.385000, 0.279705, 1.340962, 1.0
0.385500, 0.273519, 1.317458, 1.0
0.386000, 0.270771, 1.341600, 1.0
0.386500, 0.267551, 1.382242, 1.0
0.387000, 0.316179, 1.394292, 1.0
0.387500, 0.313594, 1.387964, 1.0
0.388000, 0.328867, 1.382189, 1.0
0.388500, 0.306916, 1.367824, 1.0
0.389000, 0.304751, 1.394988, 1.0
0.389500, 0.306399, 1.407150, 1.0
0.390000, 0.316486, 1.391421, 1.0
0.390500, 0.302219, 1.424818, 1.0
0.391000, 0.280573, 1.451781, 1.0
0.391500, 0.291993, 1.462600, 1.0
0.392000, 0.296452, 1.460174, 1.0
0.392500, 0.302387, 1.449553, 1.0
0.393000, 0.308576, 1.454052, 1.0
0.393500, 0.302149, 1.451381, 1.0
0.394000, 0.301266, 1.456709, 1.0
0.394500, 0.311153, 1.471319, 1.0
0.395000, 0.326817, 1.492353, 1.0
0.395500, 0.313261, 1.462748, 1.0
0.396000, 0.332547, 1.467708, 1.0
0.396500, 0.333347, 1.448386, 1.0
0.397000, 0.350320, 1.465164, 1.0
0.397500, 0.353565, 1.443581, 1.0
0.398000, 0.312412, 1.415067, 1.0
0.398500, 0.317530, 1.427175, 1.0
0.399000, 0.353866, 1.436496, 1.0
0.399500, 0.359432, 1.444130, 1.0
0.400000, 0.337410, 1.448765, 1.0
0.400500, 0.364800, 1.443161, 1.0
0.401000, 0.339862, 1.487500, 1.0
0.401500, 0.316982, 1.472108, 1.0
0.402000, 0.312699, 1.467440, 1.0
0.402500, 0.354885, 1.459453, 1.0
0.403000, 0.358256, 1.432762, 1.0
0.403500, 0.352506, 1.356463, 1.0
0.404000, 0.350288, 1.410618, 1.0
0.404500, 0.379742, 1.390218, 1.0
0.405000, 0.346240, 1.394336, 1.0
0.405500, 0.338948, 1.383256, 1.0
0.406000, 0.340041, 1.399921, 1.0
0.406500, 0.328076, 1.380928, 1.0
0.407000, 0.321955, 1.389206, 1.0
0.407500, 0.363617, 1.373621, 1.0
0.408000, 0.322248, 1.355331, 1.0
0.408500, 0.367488, 1.398434, 1.0
0.409000, 0.348278, 1.387132, 1.0
0.409500, 0.360737, 1.392099, 1.0
0.410000, 0.344484, 1.388914, 1.0
0.410500, 0.331438, 1.342819, 1.0
0.411000, 0.339431, 1.345215, 1.0
0.411500, 0.318666, 1.379459, 1.0
0.412000, 0.334491, 1.383019, 1.0
0.412500, 0.312162, 1.368714, 1.0
0.413000, 0.300721, 1.412517, 1.0
0.413500, 0.287360, 1.393125, 1.0
0.414000, 0.300390, 1.386432, 1.0
0.414500, 0.301397, 1.400027, 1.0
0.415000, 0.315977, 1.454321, 1.0
0.415500, 0.319224, 1.442797, 1.0
0.416000, 0.292637, 1.457291, 1.0
0.416500, 0.232982, 1.468150, 1.0
0.417000, 0.228424, 1.452291, 1.0
0.417500, 0.215412, 1.406638, 1.0
0.418000, 0.160694, 1.395842, 1.0
0.418500, 0.152013, 1.432279, 1.0
0.419000, 0.107576, 1.425718, 1.0
0.419500, 0.117217, 1.386106, 1.0
0.420000, 0.121044, 1.388705, 1.0
0.420500, 0.147937, 1.405127, 1.0
0.421000, 0.134261, 1.403520, 1.0
0.421500, 0.134568, 1.413554, 1.0
0.422000, 0.142304, 1.411748, 1.0
0.422500, 0.166746, 1.443211, 1.0
0.423000, 0.163396, 1.435129, 1.0
0.423500, 0.168587, 1.420461, 1.0
0.424000, 0.174705, 1.420203, 1.0
0.424500, 0.184017, 1.445246, 1.0
0.425000, 0.157582, 1.424977, 1.0
0.425500, 0.143199, 1.431875, 1.0
0.426000, 0.131367, 1.413867, 1.0
0.426500, 0.132195, 1.410417, 1.0
0.427000, 0.091146, 1.400548, 1.0
0.427500, 0.081693, 1.367819, 1.0
0.428000, 0.059175, 1.342020, 1.0
0.428500, 0.069221, 1.365689, 1.0
0.429000, 0.082970, 1.352316, 1.0
0.429500, 0.049839, 1.375170, 1.0
0.430000, 0.083217, 1.395373, 1.0
0.430500, 0.075162, 1.365264, 1.0
0.431000, 0.093253, 1.372736, 1.0
0.431500, 0.081635, 1.375928, 1.0
0.432000, 0.091362, 1.389175, 1.0
0.432500, 0.081716, 1.364741, 1.0
0.433000, 0.053994, 1.372080, 1.0
0.433500, 0.067989, 1.350547, 1.0
0.434000, 0.020871, 1.359974, 1.0
0.434500, -0.012253, 1.366673, 1.0
0.435000, 0.018483, 1.352550, 1.0
0.435500, 0.028582, 1.330145, 1.0
0.436000, 0.012161, 1.333072, 1.0
0.436500, 0.035873, 1.364444, 1.0
0.437000, 0.027481, 1.372994, 1.0
0.437500, 0.052877, 1.353228, 1.0
0.438000, 0.032222, 1.339065, 1.0
0.438500, 0.047658, 1.356825, 1.0
0.439000, 0.038083, 1.354607, 1.0
0.439500, 0.015941, 1.345764, 1.0
0.440000, 0.028165, 1.323643, 1.0
0.440500, 0.039458, 1.324118, 1.0
0.441000, 0.059814, 1.314540, 1.0
0.441500, 0.042833, 1.341326, 1.0
0.442000, 0.053653, 1.315348, 1.0
0.442500, 0.061413, 1.287914, 1.0
0.443000, 0.076949, 1.307193, 1.0
0.443500, 0.072296, 1.271769, 1.0
0.444000, 0.091917, 1.252407, 1.0
0.444500, 0.092641, 1.195612, 1.0
0.445000, 0.104074, 1.193534, 1.0
0.445500, 0.156243, 1.193333, 1.0
0.446000, 0.142923, 1.192948, 1.0
0.446500, 0.113042, 1.211127, 1.0
0.447000, 0.083697, 1.191368, 1.0
0.447500, 0.082100, 1.176832, 1.0
0.448000, 0.058873, 1.137758, 1.0
0.448500, 0.085789, 1.153890, 1.0
0.449000, 0.103988, 1.210473, 1.0
0.449500, 0.142315, 1.265647, 1.0
0.450000, 0.155744, 1.229060, 1.0
0.450500, 0.185420, 1.243921, 1.0
0.451000, 0.158869, 1.270563, 1.0
0.451500, 0.162369, 1.300693, 1.0
0.452000, 0.158718, 1.315636, 1.0
0.452500, 0.176887, 1.297718, 1.0
0.453000, 0.218025, 1.299432, 1.0
0.453500, 0.181167, 1.313496, 1.0
0.454000, 0.178122, 1.314075, 1.0
0.454500, 0.229788, 1.342948, 1.0
0.455000, 0.248511, 1.329462, 1.0
0.455500, 0.252064, 1.300382, 1.0
0.456000, 0.206216, 1.292739, 1.0
0.456500, 0.239169, 1.320415, 1.0
0.457000, 0.232103, 1.343304, 1.0
0.457500, 0.249012, 1.373247, 1.0
0.458000, 0.242188, 1.350907, 1.0
0.458500, 0.251492, 1.399664, 1.0
0.459000, 0.266840, 1.389915, 1.0
0.459500, 0.301622, 1.366429, 1.0
0.460000, 0.259992, 1.364687, 1.0
0.460500, 0.287239, 1.316192, 1.0
0.461000, 0.272023, 1.295821, 1.0
0.461500, 0.294013, 1.292710, 1.0
0.462000, 0.309028, 1.308526, 1.0
0.462500, 0.263448, 1.285075, 1.0
0.463000, 0.295695, 1.256691, 1.0
0.463500, 0.308344, 1.276674, 1.0
0.464000, 0.346112, 1.264394, 1.0
0.464500, 0.333821, 1.270354, 1.0
0.465000, 0.344856, 1.268147, 1.0
0.465500, 0.354271, 1.279027, 1.0
0.466000, 0.358608, 1.253431, 1.0
0.466500, 0.345247, 1.242004, 1.0
0.467000, 0.393317, 1.223216, 1.0
0.467500, 0.456681, 1.164273, 1.0
0.468000, 0.451644, 1.165963, 1.0
0.468500, 0.443583, 1.148819, 1.0
0.469000, 0.455791, 1.155588, 1.0
0.469500, 0.475798, 1.099394, 1.0
0.470000, 0.475486, 1.085738, 1.0
0.470500, 0.500050, 1.091185, 1.0
0.471000, 0.495121, 1.079942, 1.0
0.471500, 0.482578, 1.086152, 1.0
0.472000, 0.496235, 1.092108, 1.0
0.472500, 0.490072, 1.125874, 1.0
0.473000, 0.463243, 1.149409, 1.0
0.473500, 0.471688, 1.170117, 1.0
0.474000, 0.458619, 1.166121, 1.0
0.474500, 0.435701, 1.164368, 1.0
0.475000, 0.418665, 1.147172, 1.0
0.475500, 0.422712, 1.138343, 1.0
0.476000, 0.442419, 1.128756, 1.0
0.476500, 0.494590, 1.148839, 1.0
0.477000, 0.426793, 1.157999, 1.0
0.477500, 0.437721, 1.138521, 1.0
0.478000, 0.457716, 1.168733, 1.0
0.478500, 0.426539, 1.189185, 1.0
0.479000, 0.424238, 1.190634, 1.0
0.479500, 0.409767, 1.214888, 1.0
0.480000, 0.430449, 1.260327, 1.0
0.480500, 0.413252, 1.287527, 1.0
0.481000, 0.414757, 1.278738, 1.0
0.481500, 0.430386, 1.261688, 1.0
0.482000, 0.430209, 1.255714, 1.0
0.482500, 0.460183, 1.228669, 1.0
0.483000, 0.487466, 1.237841, 1.0
0.483500, 0.474214, 1.265215, 1.0
0.484000, 0.490046, 1.275311, 1.0
0.484500, 0.475811, 1.312762, 1.0
0.485000, 0.479802, 1.305891, 1.0
0.485500, 0.503228, 1.309282, 1.0
0.486000, 0.500820, 1.314577, 1.0
0.486500, 0.528144, 1.318459, 1.0
0.487000, 0.499021, 1.305872, 1.0
0.487500, 0.513180, 1.299508, 1.0
0.488000, 0.505884, 1.281684, 1.0
0.488500, 0.476253, 1.286072, 1.0
0.489000, 0.484616, 1.258109, 1.0
0.489500, 0.492961, 1.272164, 1.0
0.490000, 0.459870, 1.297658, 1.0
0.490500, 0.433855, 1.296009, 1.0
0.491000, 0.429247, 1.259345, 1.0
0.491500, 0.473131, 1.236654, 1.0
0.492000, 0.449587, 1.231583, 1.0
0.492500, 0.425426, 1.256192, 1.0
0.493000, 0.467191, 1.284089, 1.0
0.493500, 0.462618, 1.287431, 1.0
0.494000, 0.433042, 1.270192, 1.0
0.494500, 0.414963, 1.335318, 1.0
0.495000, 0.410389, 1.311176, 1.0
0.495500, 0.432024, 1.335966, 1.0
0.496000, 0.419440, 1.295910, 1.0
0.496500, 0.424125, 1.314654, 1.0
0.497000, 0.428779, 1.300218, 1.0
0.497500, 0.400161, 1.269588, 1.0
0.498000, 0.370747, 1.298196, 1.0
0.498500, 0.359886, 1.303009, 1.0
0.499000, 0.381349, 1.278361, 1.0
0.499500, 0.384694, 1.300549, 1.0
0.500000, 0.384730, 1.322749, 1.0
0.500500, 0.406902, 1.304736, 1.0
0.501000, 0.364490, 1.321196, 1.0
0.501500, 0.389655, 1.312927, 1.0
0.502000, 0.377665, 1.343584, 1.0
0.502500, 0.379289, 1.316093, 1.0
0.503000, 0.392931, 1.335218, 1.0
0.503500, 0.384905, 1.359046, 1.0
0.504000, 0.404635, 1.362161, 1.0
0.504500, 0.398341, 1.362769, 1.0
0.505000, 0.406402, 1.338043, 1.0
0.505500, 0.405577, 1.322687, 1.0
0.506000, 0.457221, 1.289299, 1.0
0.506500, 0.464255, 1.288162, 1.0
0.507000, 0.464113, 1.321322, 1.0
0.507500, 0.474282, 1.330779, 1.0
0.508000, 0.445962, 1.308896, 1.0
0.508500, 0.492265, 1.351272, 1.0
0.509000, 0.442572, 1.367880, 1.0
0.509500, 0.443036, 1.376708, 1.0
0.510000, 0.464195, 1.378367, 1.0
0.510500, 0.458705, 1.361681, 1.0
0.511000, 0.462520, 1.360483, 1.0
0.511500, 0.477864, 1.327366, 1.0
0.512000, 0.474246, 1.331662, 1.0
0.512500, 0.476969, 1.347382, 1.0
0.513000, 0.460912, 1.342083, 1.0
0.513500, 0.471633, 1.348704, 1.0
0.514000, 0.477490, 1.394826, 1.0
0.514500, 0.453769, 1.375901, 1.0
0.515000, 0.455305, 1.376258, 1.0
0.515500, 0.494096, 1.406069, 1.0
0.516000, 0.498465, 1.407758, 1.0
0.516500, 0.493178, 1.389575, 1.0
0.517000, 0.512311, 1.380648, 1.0
0.517500, 0.508977, 1.408629, 1.0
0.518000, 0.560655, 1.375004, 1.0
0.518500, 0.548681, 1.354363, 1.0
0.519000, 0.552533, 1.374259, 1.0
0.519500, 0.558610, 1.354885, 1.0
0.520000, 0.566792, 1.362419, 1.0
0.520500, 0.582078, 1.360032, 1.0
0.521000, 0.573863, 1.333892, 1.0
0.521500, 0.559018, 1.316344, 1.0
0.522000, 0.569754, 1.314209, 1.0
0.522500, 0.603110, 1.332894, 1.0
0.523000, 0.620394, 1.328753, 1.0
0.523500, 0.602707, 1.331588, 1.0
0.524000, 0.601820, 1.341085, 1.0
0.524500, 0.568807, 1.343257, 1.0
0.525000, 0.577806, 1.341908, 1.0
0.525500, 0.592808, 1.353904, 1.0
0.526000, 0.553852, 1.327031, 1.0
0.526500, 0.544338, 1.362897, 1.0
0.527000, 0.569242, 1.379715, 1.0
0.527500, 0.557317, 1.429158, 1.0
0.528000, 0.538245, 1.412108, 1.0
0.528500, 0.568288, 1.406066, 1.0
0.529000, 0.539591, 1.390000, 1.0
0.529500, 0.566470, 1.371631, 1.0
0.530000, 0.575436, 1.378423, 1.0
0.530500, 0.609321, 1.365801, 1.0
0.531000, 0.606633, 1.355999, 1.0
0.531500, 0.614299, 1.386540, 1.0
0.532000, 0.610424, 1.398364, 1.0
0.532500, 0.630188, 1.401984, 1.0
0.533000, 0.631759, 1.402646, 1.0
0.533500, 0.637659, 1.405175, 1.0
0.534000, 0.622088, 1.428523, 1.0
0.534500, 0.615218, 1.438117, 1.0
0.535000, 0.618734, 1.468553, 1.0
0.535500, 0.618655, 1.500309, 1.0
0.536000, 0.606030, 1.483367, 1.0
0.536500, 0.610065, 1.521921, 1.0
0.537000, 0.647144, 1.496599, 1.0
0.537500, 0.680852, 1.526032, 1.0
0.538000, 0.637406, 1.536631, 1.0
0.538500, 0.646772, 1.567212, 1.0
0.539000, 0.648596, 1.545207, 1.0
0.539500, 0.644337, 1.524489, 1.0
0.540000, 0.663647, 1.490438, 1.0
0.540500, 0.690455, 1.504462, 1.0
0.541000, 0.701282, 1.510225, 1.0
0.541500, 0.704794, 1.514326, 1.0
0.542000, 0.727595, 1.529840, 1.0
0.542500, 0.735645, 1.510019, 1.0
0.543000, 0.734506, 1.503320, 1.0
0.543500, 0.757222, 1.511181, 1.0
0.544000, 0.722245, 1.535197, 1.0
0.544500, 0.738554, 1.511532, 1.0
0.545000, 0.777767, 1.504492, 1.0
0.545500, 0.764257, 1.491854, 1.0
0.546000, 0.767954, 1.493326, 1.0
0.546500, 0.769735, 1.470922, 1.0
0.547000, 0.763973, 1.444419, 1.0
0.547500, 0.789435, 1.437956, 1.0
0.548000, 0.781077, 1.451301, 1.0
0.548500, 0.798871, 1.436173, 1.0
0.549000, 0.819470, 1.471602, 1.0
0.549500, 0.819751, 1.474056, 1.0
0.550000, 0.784204, 1.484566, 1.0
0.550500, 0.727247, 1.522886, 1.0
0.551000, 0.706223, 1.536168, 1.0
0.551500, 0.709035, 1.531606, 1.0
0.552000, 0.682742, 1.534427, 1.0
0.552500, 0.697296, 1.538148, 1.0
0.553000, 0.658833, 1.539930, 1.0
0.553500, 0.659259, 1.557350, 1.0
0.554000, 0.697672, 1.556272, 1.0
0.554500, 0.688411, 1.558924, 1.0
0.555000, 0.673484, 1.521031, 1.0
0.555500, 0.664214, 1.556763, 1.0
0.556000, 0.672307, 1.573788, 1.0
0.556500, 0.636001, 1.580307, 1.0
0.557000, 0.592544, 1.598184, 1.0
0.557500, 0.592673, 1.605077, 1.0
0.558000, 0.567349, 1.633703, 1.0
0.558500, 0.597066, 1.648203, 1.0
0.559000, 0.566535, 1.663286, 1.0
0.559500, 0.562098, 1.657613, 1.0
0.560000, 0.557514, 1.643269, 1.0
0.560500, 0.570158, 1.638464, 1.0
0.561000, 0.548992, 1.627541, 1.0
0.561500, 0.516209, 1.661173, 1.0
0.562000, 0.469409, 1.719964, 1.0
0.562500, 0.456448, 1.733500, 1.0
0.563000, 0.446704, 1.743594, 1.0
0.563500, 0.452305, 1.762072, 1.0
0.564000, 0.442565, 1.788628, 1.0
0.564500, 0.438988, 1.776667, 1.0
0.565000, 0.436944, 1.782771, 1.0
0.565500, 0.419923, 1.797274, 1.0
0.566000, 0.398185, 1.809801, 1.0
0.566500, 0.401269, 1.794174, 1.0
0.567000, 0.418490, 1.802997, 1.0
0.567500, 0.398680, 1.772842, 1.0
0.568000, 0.411451, 1.794024, 1.0
0.568500, 0.420275, 1.784887, 1.0
0.569000, 0.427112, 1.796794, 1.0
0.569500, 0.459904, 1.789796, 1.0
0.570000, 0.459062, 1.812255, 1.0
0.570500, 0.442446, 1.843006, 1.0
0.571000, 0.449380, 1.808171, 1.0
0.571500, 0.437010, 1.816333, 1.0
0.572000, 0.451751, 1.861729, 1.0
0.572500, 0.452382, 1.865944, 1.0
0.573000, 0.452038, 1.862854, 1.0
0.573500, 0.469584, 1.883846, 1.0
0.574000, 0.498104, 1.882010, 1.0
0.574500, 0.476120, 1.857332, 1.0
0.575000, 0.446821, 1.804778, 1.0
0.575500, 0.427644, 1.782543, 1.0
0.576000, 0.439487, 1.792716, 1.0
0.576500, 0.430910, 1.801758, 1.0
0.577000, 0.419282, 1.811122, 1.0
0.577500, 0.399778, 1.796423, 1.0
0.578000, 0.399802, 1.840395, 1.0
0.578500, 0.413236, 1.808407, 1.0
0.579000, 0.406859, 1.798945, 1.0
0.579500, 0.432964, 1.812353, 1.0
0.580000, 0.459911, 1.802999, 1.0
0.580500, 0.467350, 1.823987, 1.0
0.581000, 0.505367, 1.814414, 1.0
0.581500, 0.471114, 1.835552, 1.0
0.582000, 0.473811, 1.810799, 1.0
0.582500, 0.469012, 1.838705, 1.0
0.583000, 0.473800, 1.841838, 1.0
0.583500, 0.509951, 1.871529, 1.0
0.584000, 0.508152, 1.854090, 1.0
0.584500, 0.532441, 1.864001, 1.0
0.585000, 0.517528, 1.811147, 1.0
0.585500, 0.497281, 1.795132, 1.0
0.586000, 0.450018, 1.833379, 1.0
0.586500, 0.421864, 1.840329, 1.0
0.587000, 0.402630, 1.869716, 1.0
0.587500, 0.385519, 1.858450, 1.0
0.588000, 0.404414, 1.888794, 1.0
0.588500, 0.401234, 1.898618, 1.0
0.589000, 0.399792, 1.885168, 1.0
0.589500, 0.404464, 1.913695, 1.0
0.590000, 0.387951, 1.913038, 1.0
0.590500, 0.381868, 1.909915, 1.0
0.591000, 0.373102, 1.937756, 1.0
0.591500, 0.406807, 1.928777, 1.0
0.592000, 0.411900, 1.950646, 1.0
0.592500, 0.401888, 1.993643, 1.0
0.593000, 0.400239, 2.000210, 1.0
0.593500, 0.374893, 2.018312, 1.0
0.594000, 0.400782, 2.022745, 1.0
0.594500, 0.448874, 2.024325, 1.0
0.595000, 0.468728, 1.998509, 1.0
0.595500, 0.458683, 1.980266, 1.0
0.596000, 0.463623, 2.024226, 1.0
0.596500, 0.492548, 2.026534, 1.0
0.597000, 0.410426, 2.018323, 1.0
0.597500, 0.384252, 1.997568, 1.0
0.598000, 0.390614, 2.002289, 1.0
0.598500, 0.377286, 2.025822, 1.0
0.599000, 0.371616, 2.031823, 1.0
0.599500, 0.373643, 2.012946, 1.0
0.600000, 0.371537, 1.996927, 1.0
0.600500, 0.385357, 1.988951, 1.0
0.601000, 0.408471, 1.978570, 1.0
0.601500, 0.419536, 2.019887, 1.0
0.602000, 0.430050, 1.980139, 1.0
0.602500, 0.378382, 1.977111, 1.0
0.603000, 0.393536, 1.970161, 1.0
0.603500, 0.396866, 1.972810, 1.0
0.604000, 0.384259, 1.972386, 1.0
0.604500, 0.355549, 1.949285, 1.0
0.605000, 0.390635, 1.928124, 1.0
0.605500, 0.398335, 1.903566, 1.0
0.606000, 0.411191, 1.946917, 1.0
0.606500, 0.448903, 1.941165, 1.0
0.607000, 0.443159, 1.973402, 1.0
0.607500, 0.387000, 1.960313, 1.0
0.608000, 0.407143, 1.956297, 1.0
0.608500, 0.427011, 1.943519, 1.0
0.609000, 0.410996, 1.922921, 1.0
0.609500, 0.404494, 1.926693, 1.0
0.610000, 0.436410, 1.936095, 1.0
0.610500, 0.424508, 1.916041, 1.0
0.611000, 0.437698, 1.936594, 1.0
0.611500, 0.369827, 1.949770, 1.0
0.612000, 0.354417, 1.951447, 1.0
0.612500, 0.349796, 1.912937, 1.0
0.613000, 0.350846, 1.846733, 1.0
0.613500, 0.375352, 1.850451, 1.0
0.614000, 0.381060, 1.849922, 1.0
0.614500, 0.364328, 1.819406, 1.0
0.615000, 0.364385, 1.815682, 1.0
0.615500, 0.352893, 1.829039, 1.0
0.616000, 0.345714, 1.860042, 1.0
0.616500, 0.377426, 1.836471, 1.0
0.617000, 0.418625, 1.811399, 1.0
0.617500, 0.430524, 1.826225, 1.0
0.618000, 0.448312, 1.835756, 1.0
0.618500, 0.477214, 1.817237, 1.0
0.619000, 0.514748, 1.823273, 1.0
0.619500, 0.507817, 1.833404, 1.0
0.620000, 0.523316, 1.810077, 1.0
0.620500, 0.510395, 1.796414, 1.0
0.621000, 0.504913, 1.776725, 1.0
0.621500, 0.521013, 1.792379, 1.0
0.622000, 0.536483, 1.793064, 1.0
0.622500, 0.529786, 1.779326, 1.0
0.623000, 0.525126, 1.747501, 1.0
0.623500, 0.546931, 1.763851, 1.0
0.624000, 0.497881, 1.758570, 1.0
0.624500, 0.523352, 1.786166, 1.0
0.625000, 0.516087, 1.833222, 1.0
0.625500, 0.499086, 1.857746, 1.0
0.626000, 0.504279, 1.872181, 1.0
0.626500, 0.491665, 1.879166, 1.0
0.627000, 0.506937, 1.904000, 1.0
0.627500, 0.506716, 1.935860, 1.0
0.628000, 0.503689, 1.928807, 1.0
0.628500, 0.507868, 1.941891, 1.0
0.629000, 0.485745, 1.937529, 1.0
0.629500, 0.504728, 1.939979, 1.0
0.630000, 0.496513, 1.960977, 1.0
0.630500, 0.516712, 2.000375, 1.0
0.631000, 0.526557, 2.013776, 1.0
0.631500, 0.532819, 1.994740, 1.0
0.632000, 0.494212, 1.971947, 1.0
0.632500, 0.501670, 1.975378, 1.0
0.633000, 0.467603, 1.953675, 1.0
0.633500, 0.426642, 1.950046, 1.0
0.634000, 0.425294, 1.955178, 1.0
0.634500, 0.397137, 1.947907, 1.0
0.635000, 0.412314, 1.992599, 1.0
0.635500, 0.397199, 2.025071, 1.0
0.636000, 0.383147, 2.021505, 1.0
0.636500, 0.392019, 2.006600, 1.0
0.637000, 0.392492, 1.977733, 1.0
0.637500, 0.383892, 1.957329, 1.0
0.638000, 0.368272, 1.993676, 1.0
0.638500, 0.343813, 2.030862, 1.0
0.639000, 0.343915, 2.045704, 1.0
0.639500, 0.384293, 2.006687, 1.0
0.640000, 0.397698, 2.000082, 1.0
0.640500, 0.395042, 2.031739, 1.0
0.641000, 0.437229, 2.036774, 1.0
0.641500, 0.440115, 2.029037, 1.0
0.642000, 0.454839, 2.040661, 1.0
0.642500, 0.460329, 2.073139, 1.0
0.643000, 0.412186, 2.093118, 1.0
0.643500, 0.382901, 2.097320, 1.0
0.644000, 0.349592, 2.067408, 1.0
0.644500, 0.363136, 2.025877, 1.0
0.645000, 0.397951, 2.017517, 1.0
0.645500, 0.365955, 2.038337, 1.0
0.646000, 0.357627, 2.038443, 1.0
0.646500, 0.355989, 2.065625, 1.0
0.647000, 0.395018, 2.083102, 1.0
0.647500, 0.399968, 2.096930, 1.0
0.648000, 0.427614, 2.122117, 1.0
0.648500, 0.409160, 2.149199, 1.0
0.649000, 0.413192, 2.149263, 1.0
0.649500, 0.385385, 2.158009, 1.0
0.650000, 0.365349, 2.107941, 1.0
0.650500, 0.363298, 2.052493, 1.0
0.651000, 0.336568, 2.100221, 1.0
0.651500, 0.300168, 2.106370, 1.0
0.652000, 0.358270, 2.104148, 1.0
0.652500, 0.412276, 2.098879, 1.0
0.653000, 0.440004, 2.138728, 1.0
0.653500, 0.438337, 2.125215, 1.0
0.654000, 0.444811, 2.127353, 1.0
0.654500, 0.439371, 2.130088, 1.0
0.655000, 0.393024, 2.090771, 1.0
0.655500, 0.402204, 2.105151, 1.0
0.656000, 0.398061, 2.113010, 1.0
0.656500, 0.329069, 2.126472, 1.0
0.657000, 0.350098, 2.134175, 1.0
0.657500, 0.313907, 2.163070, 1.0
0.658000, 0.314008, 2.160705, 1.0
0.658500, 0.307151, 2.172880, 1.0
0.659000, 0.329242, 2.170637, 1.0
0.659500, 0.299941, 2.146759, 1.0
0.660000, 0.281985, 2.146568, 1.0
0.660500, 0.214107, 2.139066, 1.0
0.661000, 0.228649, 2.145208, 1.0
0.661500, 0.203482, 2.134541, 1.0
0.662000, 0.228658, 2.113657, 1.0
0.662500, 0.229542, 2.072814, 1.0
0.663000, 0.222166, 2.067499, 1.0
0.663500, 0.247416, 2.095742, 1.0
0.664000, 0.192206, 2.104285, 1.0
0.664500, 0.175774, 2.083120, 1.0
0.665000, 0.195388, 2.041655, 1.0
0.665500, 0.221474, 2.059124, 1.0
0.666000, 0.240643, 2.022933, 1.0
0.666500, 0.229596, 2.039538, 1.0
0.667000, 0.208796, 2.077902, 1.0
0.667500, 0.220744, 2.074855, 1.0
0.668000, 0.194845, 2.090307, 1.0
0.668500, 0.226693, 2.092837, 1.0
0.669000, 0.211656, 2.068798, 1.0
0.669500, 0.196572, 2.074379, 1.0
0.670000, 0.168153, 2.122602, 1.0
0.670500, 0.189419, 2.146807, 1.0
0.671000, 0.176516, 2.130188, 1.0
0.671500, 0.175870, 2.124245, 1.0
0.672000, 0.187396, 2.135956, 1.0
0.672500, 0.179106, 2.143421, 1.0
0.673000, 0.203028, 2.086748, 1.0
0.673500, 0.213829, 2.080749, 1.0
0.674000, 0.248052, 2.052159, 1.0
0.674500, 0.236428, 2.031204, 1.0
0.675000, 0.216515, 2.028639, 1.0
0.675500, 0.176930, 2.004504, 1.0
0.676000, 0.185392, 2.014891, 1.0
0.676500, 0.182734, 2.045635, 1.0
0.677000, 0.173866, 2.069109, 1.0
0.677500, 0.206527, 2.075945, 1.0
0.678000, 0.204591, 2.076582, 1.0
0.678500, 0.239722, 2.106598, 1.0
0.679000, 0.208673, 2.094293, 1.0
0.679500, 0.195742, 2.113241, 1.0
0.680000, 0.164104, 2.107504, 1.0
0.680500, 0.163988, 2.072303, 1.0
0.681000, 0.159105, 2.101383, 1.0
0.681500, 0.153766, 2.103536, 1.0
0.682000, 0.180069, 2.092110, 1.0
0.682500, 0.151493, 2.076685, 1.0
0.683000, 0.134548, 2.063368, 1.0
0.683500, 0.170686, 2.044854, 1.0
0.684000, 0.179730, 2.075939, 1.0
0.684500, 0.145084, 2.107043, 1.0
0.685000, 0.173903, 2.096497, 1.0
0.685500, 0.182562, 2.113619, 1.0
0.686000, 0.170103, 2.144835, 1.0
0.686500, 0.148490, 2.126943, 1.0
0.687000, 0.153830, 2.133482, 1.0
0.687500, 0.161250, 2.113052, 1.0
0.688000, 0.157224, 2.087115, 1.0
0.688500, 0.159924, 2.123105, 1.0
0.689000, 0.196918, 2.101725, 1.0
0.689500, 0.227032, 2.116817, 1.0
0.690000, 0.244134, 2.102888, 1.0
0.690500, 0.255908, 2.112308, 1.0
0.691000, 0.238086, 2.111430, 1.0
0.691500, 0.207519, 2.107254, 1.0
0.692000, 0.205164, 2.085708, 1.0
0.692500, 0.201498, 2.092259, 1.0
0.693000, 0.176141, 2.112582, 1.0
0.693500, 0.158030, 2.122176, 1.0
0.694000, 0.115842, 2.140352, 1.0
0.694500, 0.124340, 2.154669, 1.0
0.695000, 0.127489, 2.156805, 1.0
0.695500, 0.091640, 2.147309, 1.0
0.696000, 0.119425, 2.135333, 1.0
0.696500, 0.131774, 2.134440, 1.0
0.697000, 0.116092, 2.129044, 1.0
0.697500, 0.103802, 2.173189, 1.0
0.698000, 0.128396, 2.193998, 1.0
0.698500, 0.108751, 2.226368, 1.0
0.699000, 0.122596, 2.229855, 1.0
0.699500, 0.118289, 2.211909, 1.0
0.700000, 0.121683, 2.238847, 1.0
0.700500, 0.138756, 2.210465, 1.0
0.701000, 0.147386, 2.203218, 1.0
0.701500, 0.144188, 2.199457, 1.0
0.702000, 0.118772, 2.218657, 1.0
0.702500, 0.104978, 2.210069, 1.0
0.703000, 0.118056, 2.201933, 1.0
0.703500, 0.127409, 2.181124, 1.0
0.704000, 0.136768, 2.167065, 1.0
0.704500, 0.121053, 2.176948, 1.0
0.705000, 0.108284, 2.154853, 1.0
0.705500, 0.155215, 2.144941, 1.0
0.706000, 0.145039, 2.142277, 1.0
0.706500, 0.135381, 2.190411, 1.0
0.707000, 0.166632, 2.176846, 1.0
0.707500, 0.165133, 2.161561, 1.0
0.708000, 0.170044, 2.156358, 1.0
0.708500, 0.169394, 2.107819, 1.0
0.709000, 0.165978, 2.112739, 1.0
0.709500, 0.163498, 2.101706, 1.0
0.710000, 0.174382, 2.129666, 1.0
0.710500, 0.178792, 2.141108, 1.0
0.711000, 0.207299, 2.104361, 1.0
0.711500, 0.214071, 2.138574, 1.0
0.712000, 0.223691, 2.125092, 1.0
0.712500, 0.237004, 2.131991, 1.0
0.713000, 0.259533, 2.138483, 1.0
0.713500, 0.278305, 2.146233, 1.0
0.714000, 0.283823, 2.141525, 1.0
0.714500, 0.292891, 2.182803, 1.0
0.715000, 0.336549, 2.191392, 1.0
0.715500, 0.368960, 2.169513, 1.0
0.716000, 0.388868, 2.172398, 1.0
0.716500, 0.421752, 2.177585, 1.0
0.717000, 0.446423, 2.154631, 1.0
0.717500, 0.459136, 2.118723, 1.0
0.718000, 0.461343, 2.132691, 1.0
0.718500, 0.460281, 2.146911, 1.0
0.719000, 0.489443, 2.174177, 1.0
0.719500, 0.486199, 2.162836, 1.0
0.720000, 0.529639, 2.148952, 1.0
0.720500, 0.517813, 2.182795, 1.0
0.721000, 0.498208, 2.202866, 1.0
0.721500, 0.499371, 2.170026, 1.0
0.722000, 0.500197, 2.173322, 1.0
0.722500, 0.540956, 2.189870, 1.0
0.723000, 0.574257, 2.233501, 1.0
0.723500, 0.539853, 2.207768, 1.0
0.724000, 0.562335, 2.209947, 1.0
0.724500, 0.629726, 2.176658, 1.0
0.725000, 0.649885, 2.138591, 1.0
0.725500, 0.654929, 2.121158, 1.0
0.726000, 0.610016, 2.117127, 1.0
0.726500, 0.634981, 2.084105, 1.0
0.727000, 0.634453, 2.104282, 1.0
0.727500, 0.670863, 2.096591, 1.0
0.728000, 0.700514, 2.067453, 1.0
0.728500, 0.694085, 2.049996, 1.0
0.729000, 0.704911, 2.059027, 1.0
0.729500, 0.734113, 2.091520, 1.0
0.730000, 0.713460, 2.081081, 1.0
0.730500, 0.769863, 2.051176, 1.0
0.731000, 0.774966, 2.066341, 1.0
0.731500, 0.778064, 2.058885, 1.0
0.732000, 0.753692, 2.039977, 1.0
0.732500, 0.740409, 2.045853, 1.0
0.733000, 0.753944, 2.037744, 1.0
0.733500, 0.785760, 2.013191, 1.0
0.734000, 0.768019, 2.014356, 1.0
0.734500, 0.786405, 2.055019, 1.0
0.735000, 0.802416, 2.040941, 1.0
0.735500, 0.791528, 2.015713, 1.0
0.736000, 0.817548, 2.027430, 1.0
0.736500, 0.794191, 2.056203, 1.0
0.737000, 0.823482, 2.022331, 1.0
0.737500, 0.845039, 2.014382, 1.0
0.738000, 0.843161, 2.000694, 1.0
0.738500, 0.859721, 2.007100, 1.0
0.739000, 0.845991, 1.996897, 1.0
0.739500, 0.845182, 1.975664, 1.0
0.740000, 0.816717, 1.978448, 1.0
0.740500, 0.828967, 1.969533, 1.0
0.741000, 0.844594, 1.938046, 1.0
0.741500, 0.842449, 1.944655, 1.0
0.742000, 0.863386, 1.970715, 1.0
0.742500, 0.865758, 1.957575, 1.0
0.743000, 0.877823, 1.966980, 1.0
0.743500, 0.897667, 1.971787, 1.0
0.744000, 0.912209, 1.991216, 1.0
0.744500, 0.905828, 2.025376, 1.0
0.745000, 0.947142, 2.031064, 1.0
0.745500, 0.953643, 2.006424, 1.0
0.746000, 0.938850, 2.004437, 1.0
0.746500, 0.945188, 1.993887, 1.0
0.747000, 0.915825, 1.989102, 1.0
0.747500, 0.919475, 1.991126, 1.0
0.748000, 0.905509, 2.017363, 1.0
0.748500, 0.941820, 2.043574, 1.0
0.749000, 0.911682, 2.049834, 1.0
0.749500, 0.950404, 2.082177, 1.0
0.750000, 0.945366, 2.083652, 1.0
0.750500, 0.917284, 2.070539, 1.0
0.751000, 0.883132, 2.074285, 1.0
0.751500, 0.910415, 2.047302, 1.0
0.752000, 0.901292, 2.036700, 1.0
0.752500, 0.936129, 2.017023, 1.0
0.753000, 0.965724, 1.998330, 1.0
0.753500, 0.950510, 1.992822, 1.0
0.754000, 0.947685, 2.000800, 1.0
0.754500, 0.924994, 2.010170, 1.0
0.755000, 0.928061, 1.995264, 1.0
0.755500, 0.925914, 1.996374, 1.0
0.756000, 0.975036, 1.983609, 1.0
0.756500, 0.950012, 1.983142, 1.0
0.757000, 0.955890, 1.993675, 1.0
0.757500, 0.947534, 1.986299, 1.0
0.758000, 0.972037, 1.979598, 1.0
0.758500, 0.969988, 1.989228, 1.0
0.759000, 0.954725, 1.998202, 1.0
0.759500, 0.946490, 1.949769, 1.0
0.760000, 0.950800, 1.959944, 1.0
0.760500, 0.963210, 1.932037, 1.0
0.761000, 0.954568, 1.940690, 1.0
0.761500, 0.927287, 1.963665, 1.0
0.762000, 0.955246, 1.932758, 1.0
0.762500, 0.948247, 1.929772, 1.0
0.763000, 0.902436, 1.931432, 1.0
0.763500, 0.903149, 1.936103, 1.0
0.764000, 0.897181, 1.916705, 1.0
0.764500, 0.875785, 1.946417, 1.0
0.765000, 0.885251, 1.971342, 1.0
0.765500, 0.879512, 2.005234, 1.0
0.766000, 0.857660, 2.003690, 1.0
0.766500, 0.846437, 2.046942, 1.0
0.767000, 0.813881, 2.055714, 1.0
0.767500, 0.831946, 2.026129, 1.0
0.768000, 0.851644, 2.017176, 1.0
0.768500, 0.893134, 1.989323, 1.0
0.769000, 0.879502, 2.022828, 1.0
0.769500, 0.881591, 2.035417, 1.0
0.770000, 0.893281, 2.028807, 1.0
0.770500, 0.892069, 2.058042, 1.0
0.771000, 0.874577, 2.085343, 1.0
0.771500, 0.870861, 2.076845, 1.0
0.772000, 0.920581, 2.098302, 1.0
0.772500, 0.947165, 2.091039, 1.0
0.773000, 0.940129, 2.110053, 1.0
0.773500, 0.969767, 2.129968, 1.0
0.774000, 0.992811, 2.125686, 1.0
0.774500, 0.999099, 2.131818, 1.0
0.775000, 1.004094, 2.134127, 1.0
0.775500, 0.997709, 2.120531, 1.0
0.776000, 0.980998, 2.130035, 1.0
0.776500, 0.963215, 2.149718, 1.0
0.777000, 0.980753, 2.155384, 1.0
0.777500, 0.970402, 2.101735, 1.0
0.778000, 0.979629, 2.099489, 1.0
0.778500, 0.987034, 2.103641, 1.0
0.779000, 0.971351, 2.117388, 1.0
0.779500, 0.958870, 2.084813, 1.0
0.780000, 0.917029, 2.088071, 1.0
0.780500, 0.904916, 2.105593, 1.0
0.781000, 0.922045, 2.089871, 1.0
0.781500, 0.958123, 2.102519, 1.0
0.782000, 0.928692, 2.075140, 1.0
0.782500, 0.954346, 2.090989, 1.0
0.783000, 0.960397, 2.113815, 1.0
0.783500, 0.963774, 2.130117, 1.0
0.784000, 0.957686, 2.127052, 1.0
0.784500, 0.964992, 2.116700, 1.0
0.785000, 0.966610, 2.137552, 1.0
0.785500, 0.994614, 2.146529, 1.0
0.786000, 0.974138, 2.149804, 1.0
0.786500, 0.948561, 2.157626, 1.0
0.787000, 0.947121, 2.155069, 1.0
0.787500, 0.939473, 2.110578, 1.0
0.788000, 0.951384, 2.121351, 1.0
0.788500, 0.963924, 2.124687, 1.0
0.789000, 0.989368, 2.142977, 1.0
0.789500, 1.009262, 2.099782, 1.0
0.790000, 1.043112, 2.091634, 1.0
0.790500, 1.040552, 2.054952, 1.0
0.791000, 1.016945, 2.034676, 1.0
0.791500, 1.022891, 2.037507, 1.0
0.792000, 1.022142, 2.039680, 1.0
0.792500, 0.991632, 2.047978, 1.0
0.793000, 0.993196, 1.977589, 1.0
0.793500, 0.955602, 1.963951, 1.0
0.794000, 0.944417, 1.986515, 1.0
0.794500, 0.945003, 1.985231, 1.0
0.795000, 0.936277, 1.953201, 1.0
0.795500, 0.916934, 1.958250, 1.0
0.796000, 0.897308, 1.977622, 1.0
0.796500, 0.880040, 1.985956, 1.0
0.797000, 0.880167, 1.949244, 1.0
0.797500, 0.901125, 1.951273, 1.0
0.798000, 0.879442, 1.941000, 1.0
0.798500, 0.877463, 1.921634, 1.0
0.799000, 0.867024, 1.920647, 1.0
0.799500, 0.884757, 1.918650, 1.0
0.800000, 0.889090, 1.871832, 1.0
0.800500, 0.886471, 1.876516, 1.0
0.801000, 0.822026, 1.843197, 1.0
0.801500, 0.860409, 1.836483, 1.0
0.802000, 0.894922, 1.822072, 1.0
0.802500, 0.927069, 1.782138, 1.0
0.803000, 0.932423, 1.813702, 1.0
0.803500, 0.893760, 1.780191, 1.0
0.804000, 0.876504, 1.785984, 1.0
0.804500, 0.904418, 1.757988, 1.0
0.805000, 0.904643, 1.776070, 1.0
0.805500, 0.936968, 1.801325, 1.0
0.806000, 0.934264, 1.809428, 1.0
0.806500, 0.954282, 1.773543, 1.0
0.807000, 0.960049, 1.807842, 1.0
0.807500, 0.947733, 1.808133, 1.0
0.808000, 0.963078, 1.785442, 1.0
0.808500, 0.923163, 1.771152, 1.0
0.809000, 0.937483, 1.806880, 1.0
0.809500, 0.928969, 1.802149, 1.0
0.810000, 0.938493, 1.784964, 1.0
0.810500, 0.970388, 1.813438, 1.0
0.811000, 0.962865, 1.860049, 1.0
0.811500, 0.941483, 1.893045, 1.0
0.812000, 0.946850, 1.877518, 1.0
0.812500, 0.953393, 1.914676, 1.0
0.813000, 0.952656, 1.937809, 1.0
0.813500, 0.964323, 1.940573, 1.0
0.814000, 1.002716, 1.907477, 1.0
0.814500, 1.001238, 1.906088, 1.0
0.815000, 1.015651, 1.887298, 1.0
0.815500, 1.048171, 1.874924, 1.0
0.816000, 1.068337, 1.882892, 1.0
0.816500, 1.069977, 1.876353, 1.0
0.817000, 1.122108, 1.894669, 1.0
0.817500, 1.093361, 1.914061, 1.0
0.818000, 1.088014, 1.901354, 1.0
0.818500, 1.069728, 1.882302, 1.0
0.819000, 1.046923, 1.897236, 1.0
0.819500, 1.062750, 1.914450, 1.0
0.820000, 1.083153, 1.918302, 1.0
0.820500, 1.065190, 1.879195, 1.0
0.821000, 1.028189, 1.916656, 1.0
0.821500, 1.069021, 1.911780, 1.0
0.822000, 1.110049, 1.896375, 1.0
0.822500, 1.104505, 1.901471, 1.0
0.823000, 1.112943, 1.877952, 1.0
0.823500, 1.106327, 1.858894, 1.0
0.824000, 1.111517, 1.896345, 1.0
0.824500, 1.120508, 1.908526, 1.0
0.825000, 1.065365, 1.860112, 1.0
0.825500, 1.104009, 1.874134, 1.0
0.826000, 1.121644, 1.888588, 1.0
0.826500, 1.119457, 1.874441, 1.0
0.827000, 1.127246, 1.878768, 1.0
0.827500, 1.142944, 1.843209, 1.0
0.828000, 1.139868, 1.842555, 1.0
0.828500, 1.151109, 1.859239, 1.0
0.829000, 1.157435, 1.872286, 1.0
0.829500, 1.117573, 1.866350, 1.0
0.830000, 1.129728, 1.874414, 1.0
0.830500, 1.105629, 1.870090, 1.0
0.831000, 1.094628, 1.876371, 1.0
0.831500, 1.120828, 1.884066, 1.0
0.832000, 1.099918, 1.884555, 1.0
0.832500, 1.129679, 1.891481, 1.0
0.833000, 1.153150, 1.896650, 1.0
0.833500, 1.134739, 1.857856, 1.0
0.834000, 1.170422, 1.845489, 1.0
0.834500, 1.166182, 1.840580, 1.0
0.835000, 1.163353, 1.820708, 1.0
0.835500, 1.202590, 1.802740, 1.0
0.836000, 1.168813, 1.811707, 1.0
0.836500, 1.197914, 1.853230, 1.0
0.837000, 1.213345, 1.862645, 1.0
0.837500, 1.193305, 1.868906, 1.0
0.838000, 1.172369, 1.891424, 1.0
0.838500, 1.177325, 1.939409, 1.0
0.839000, 1.158323, 1.935023, 1.0
0.839500, 1.120522, 1.933797, 1.0
0.840000, 1.108551, 1.922198, 1.0
0.840500, 1.069234, 1.894031, 1.0
0.841000, 1.120948, 1.908917, 1.0
0.841500, 1.115304, 1.914779, 1.0
0.842000, 1.106951, 1.917882, 1.0
0.842500, 1.099785, 1.924447, 1.0
0.843000, 1.124420, 1.957429, 1.0
0.843500, 1.075598, 1.930797, 1.0
0.844000, 1.057289, 1.946430, 1.0
0.844500, 1.084037, 1.982712, 1.0
0.845000, 1.045004, 1.997509, 1.0
0.845500, 1.062710, 2.037519, 1.0
0.846000, 1.038082, 2.060739, 1.0
0.846500, 1.079217, 2.027326, 1.0
0.847000, 1.019768, 2.021682, 1.0
0.847500, 1.019336, 2.027403, 1.0
0.848000, 1.018083, 2.044326, 1.0
0.848500, 1.012195, 2.030045, 1.0
0.849000, 1.038351, 1.994800, 1.0
0.849500, 1.056422, 1.989276, 1.0
0.850000, 1.091783, 1.997006, 1.0
0.850500, 1.130795, 1.977024, 1.0
0.851000, 1.057533, 1.975415, 1.0
0.851500, 1.066229, 1.995032, 1.0
0.852000, 1.083500, 1.985150, 1.0
0.852500, 1.049235, 2.015185, 1.0
0.853000, 1.028175, 2.017890, 1.0
0.853500, 1.028568, 2.035354, 1.0
0.854000, 1.026297, 2.018688, 1.0
0.854500, 1.023089, 2.014038, 1.0
0.855000, 1.006861, 1.997987, 1.0
0.855500, 1.025337, 2.047300, 1.0
0.856000, 1.013628, 2.055987, 1.0
0.856500, 0.997976, 2.033619, 1.0
0.857000, 0.959215, 2.041635, 1.0
0.857500, 0.954200, 1.990565, 1.0
0.858000, 0.952590, 2.017441, 1.0
0.858500, 0.928051, 2.023688, 1.0
0.859000, 0.889332, 2.055637, 1.0
0.859500, 0.903641, 2.054904, 1.0
0.860000, 0.899858, 2.050345, 1.0
0.860500, 0.882935, 2.040607, 1.0
0.861000, 0.895643, 2.044489, 1.0
0.861500, 0.918571, 2.081305, 1.0
0.862000, 0.928323, 2.078196, 1.0
0.862500, 0.942239, 2.079769, 1.0
0.863000, 0.914867, 2.067888, 1.0
0.863500, 0.892014, 2.096519, 1.0
0.864000, 0.903221, 2.079315, 1.0
0.864500, 0.872876, 2.068124, 1.0
0.865000, 0.886313, 2.082575, 1.0
0.865500, 0.872474, 2.084085, 1.0
0.866000, 0.878626, 2.086050, 1.0
0.866500, 0.847705, 2.059283, 1.0
0.867000, 0.849378, 2.084753, 1.0
0.867500, 0.826162, 2.088408, 1.0
0.868000, 0.816156, 2.074842, 1.0
0.868500, 0.856622, 2.071823, 1.0
0.869000, 0.874009, 2.054499, 1.0
0.869500, 0.899862, 1.999961, 1.0
0.870000, 0.906895, 1.963920, 1.0
0.870500, 0.871886, 1.950031, 1.0
0.871000, 0.873610, 1.995484, 1.0
0.871500, 0.902361, 1.976736, 1.0
0.872000, 0.887557, 1.937241, 1.0
0.872500, 0.899791, 1.978869, 1.0
0.873000, 0.922227, 1.973026, 1.0
0.873500, 0.877328, 1.950157, 1.0
0.874000, 0.870757, 1.961932, 1.0
0.874500, 0.877711, 1.976360, 1.0
0.875000, 0.883853, 1.963424, 1.0
0.875500, 0.901322, 2.013713, 1.0
0.876000, 0.927277, 2.034278, 1.0
0.876500, 0.960656, 2.056698, 1.0
0.877000, 0.977227, 2.062400, 1.0
0.877500, 0.991080, 2.080808, 1.0
0.878000, 1.024179, 2.085946, 1.0
0.878500, 1.033589, 2.095849, 1.0
0.879000, 1.039654, 2.067570, 1.0
0.879500, 1.058516, 2.035467, 1.0
0.880000, 1.074587, 2.033672, 1.0
0.880500, 1.070780, 2.076311, 1.0
0.881000, 1.079702, 2.091700, 1.0
0.881500, 1.100099, 2.076175, 1.0
0.882000, 1.126837, 2.092968, 1.0
0.882500, 1.124245, 2.087319, 1.0
0.883000, 1.131969, 2.084540, 1.0
0.883500, 1.139202, 2.083351, 1.0
0.884000, 1.134597, 2.084560, 1.0
0.884500, 1.149204, 2.123276, 1.0
0.885000, 1.106632, 2.144302, 1.0
0.885500, 1.099622, 2.133002, 1.0
0.886000, 1.074671, 2.129482, 1.0
0.886500, 1.078837, 2.110502, 1.0
0.887000, 1.088241, 2.107085, 1.0
0.887500, 1.093997, 2.094286, 1.0
0.888000, 1.041039, 2.073369, 1.0
0.888500, 1.022538, 2.091611, 1.0
0.889000, 1.035159, 2.067595, 1.0
0.889500, 1.047670, 2.061175, 1.0
0.890000, 1.027592, 2.061641, 1.0
0.890500, 1.044431, 2.057813, 1.0
0.891000, 1.050354, 2.055552, 1.0
0.891500, 0.994107, 2.101224, 1.0
0.892000, 0.969757, 2.087682, 1.0
0.892500, 0.999786, 2.104799, 1.0
0.893000, 0.994739, 2.085617, 1.0
0.893500, 1.013392, 2.089773, 1.0
0.894000, 1.006993, 2.075179, 1.0
0.894500, 1.014205, 2.107436, 1.0
0.895000, 0.972311, 2.072685, 1.0
0.895500, 0.951317, 2.064483, 1.0
0.896000, 0.943950, 2.067386, 1.0
0.896500, 0.956636, 2.054179, 1.0
0.897000, 0.960919, 2.070897, 1.0
0.897500, 0.939724, 2.056868, 1.0
0.898000, 0.944256, 2.053039, 1.0
0.898500, 0.977047, 2.068741, 1.0
0.899000, 0.946778, 2.064547, 1.0
0.899500, 0.901984, 2.101795, 1.0
0.900000, 0.922874, 2.112525, 1.0
0.900500, 0.940481, 2.057237, 1.0
0.901000, 0.982277, 2.040149, 1.0
0.901500, 0.987582, 2.041262, 1.0
0.902000, 0.990548, 2.028362, 1.0
0.902500, 0.942966, 2.014554, 1.0
0.903000, 0.956577, 2.022992, 1.0
0.903500, 0.950077, 2.075936, 1.0
0.904000, 0.974937, 2.044293, 1.0
0.904500, 0.986284, 2.039535, 1.0
0.905000, 0.957993, 2.038904, 1.0
0.905500, 0.925891, 2.012269, 1.0
0.906000, 0.911469, 2.041599, 1.0
0.906500, 0.911514, 2.054351, 1.0
0.907000, 0.913769, 2.102623, 1.0
0.907500, 0.911259, 2.109780, 1.0
0.908000, 0.884076, 2.108303, 1.0
0.908500, 0.903917, 2.116411, 1.0
0.909000, 0.917218, 2.085222, 1.0
0.909500, 0.942810, 2.111252, 1.0
0.910000, 0.956425, 2.118489, 1.0
0.910500, 0.963450, 2.137280, 1.0
0.911000, 0.956262, 2.102684, 1.0
0.911500, 0.986781, 2.131739, 1.0
0.912000, 0.968097, 2.101309, 1.0
0.912500, 0.947796, 2.113928, 1.0
0.913000, 0.963540, 2.124544, 1.0
0.913500, 0.998489, 2.136905, 1.0
0.914000, 0.978489, 2.153626, 1.0
0.914500, 0.962853, 2.148648, 1.0
0.915000, 0.966438, 2.135224, 1.0
0.915500, 0.980713, 2.125593, 1.0
0.916000, 0.985405, 2.113075, 1.0
0.916500, 1.026070, 2.144107, 1.0
0.917000, 1.033095, 2.146595, 1.0
0.917500, 1.011623, 2.163432, 1.0
0.918000, 1.033798, 2.180153, 1.0
0.918500, 1.020455, 2.158962, 1.0
0.919000, 0.999261, 2.170088, 1.0
0.919500, 0.998190, 2.181193, 1.0
0.920000, 0.998963, 2.171932, 1.0
0.920500, 1.015133, 2.139259, 1.0
0.921000, 1.018192, 2.127570, 1.0
0.921500, 1.019637, 2.110752, 1.0
0.922000, 1.026602, 2.113879, 1.0
0.922500, 1.010585, 2.103399, 1.0
0.923000, 0.978274, 2.097676, 1.0
0.923500, 0.983586, 2.077806, 1.0
0.924000, 0.972403, 2.127525, 1.0
0.924500, 0.973402, 2.168678, 1.0
0.925000, 0.960849, 2.138484, 1.0
0.925500, 0.928276, 2.163750, 1.0
0.926000, 0.950942, 2.146403, 1.0
0.926500, 0.963990, 2.145298, 1.0
0.927000, 0.979953, 2.123005, 1.0
0.927500, 0.994031, 2.149041, 1.0
0.928000, 1.031417, 2.112724, 1.0
0.928500, 1.019776, 2.091704, 1.0
0.929000, 1.029611, 2.090896, 1.0
0.929500, 0.975504, 2.094545, 1.0
0.930000, 0.960839, 2.083252, 1.0
0.930500, 0.959022, 2.076196, 1.0
0.931000, 0.949265, 2.095466, 1.0
0.931500, 0.987372, 2.077242, 1.0
0.932000, 0.999983, 2.103293, 1.0
0.932500, 1.025423, 2.079490, 1.0
0.933000, 1.057603, 2.031413, 1.0
0.933500, 1.049027, 2.049028, 1.0
0.934000, 1.004649, 2.057850, 1.0
0.934500, 1.006298, 2.065635, 1.0
0.935000, 0.966517, 2.063455, 1.0
0.935500, 0.957296, 2.061681, 1.0
0.936000, 0.999437, 2.061890, 1.0
0.936500, 0.977417, 2.039379, 1.0
0.937000, 1.008828, 2.031344, 1.0
0.937500, 1.038902, 2.039993, 1.0
0.938000, 1.034472, 2.031534, 1.0
0.938500, 1.040723, 2.040362, 1.0
0.939000, 1.029861, 2.054467, 1.0
0.939500, 1.007778, 2.064951, 1.0
0.940000, 0.957111, 2.063826, 1.0
0.940500, 0.962854, 2.054697, 1.0
0.941000, 0.975755, 2.023446, 1.0
0.941500, 1.013323, 2.019324, 1.0
0.942000, 0.993005, 2.008388, 1.0
0.942500, 0.999121, 1.994190, 1.0
0.943000, 1.000597, 1.958218, 1.0
0.943500, 0.978245, 1.975212, 1.0
0.944000, 0.961696, 1.960140, 1.0
0.944500, 0.987009, 2.004667, 1.0
0.945000, 0.968286, 1.984554, 1.0
0.945500, 0.954421, 1.973178, 1.0
0.946000, 0.949571, 1.950414, 1.0
0.946500, 0.954675, 1.946530, 1.0
0.947000, 0.968184, 1.967035, 1.0
0.947500, 0.952260, 1.972144, 1.0
0.948000, 0.939330, 1.984533, 1.0
0.948500, 0.938161, 2.004117, 1.0
0.949000, 0.946497, 2.005727, 1.0
0.949500, 0.961759, 1.990751, 1.0
0.950000, 0.958497, 2.007185, 1.0
0.950500, 0.944401, 2.024999, 1.0
0.951000, 0.993396, 2.003232, 1.0
0.951500, 1.011785, 2.029329, 1.0
0.952000, 0.998791, 2.067913, 1.0
0.952500, 0.992927, 2.100390, 1.0
0.953000, 1.021920, 2.084875, 1.0
0.953500, 1.029979, 2.083803, 1.0
0.954000, 1.030470, 2.071095, 1.0
0.954500, 1.024197, 2.093645, 1.0
0.955000, 1.006547, 2.094502, 1.0
0.955500, 1.009922, 2.094614, 1.0
0.956000, 1.017800, 2.062801, 1.0
0.956500, 0.978353, 2.052514, 1.0
0.957000, 0.986647, 2.016218, 1.0
0.957500, 1.016625, 2.038556, 1.0
0.958000, 1.026773, 2.021712, 1.0
0.958500, 1.021868, 2.067590, 1.0
0.959000, 1.021719, 2.045621, 1.0
0.959500, 1.044111, 2.033975, 1.0
0.960000, 1.037350, 2.034038, 1.0
0.960500, 1.063211, 2.017850, 1.0
0.961000, 1.081378, 2.049174, 1.0
0.961500, 1.088243, 2.073269, 1.0
0.962000, 1.121270, 2.064261, 1.0
0.962500, 1.121207, 2.068882, 1.0
0.963000, 1.165028, 2.056102, 1.0
0.963500, 1.205376, 2.062557, 1.0
0.964000, 1.183185, 2.090852, 1.0
0.964500, 1.182547, 2.038358, 1.0
0.965000, 1.184392, 2.063204, 1.0
0.965500, 1.134606, 2.119380, 1.0
0.966000, 1.132263, 2.124903, 1.0
0.966500, 1.093434, 2.134069, 1.0
0.967000, 1.128094, 2.133869, 1.0
0.967500, 1.149218, 2.118460, 1.0
0.968000, 1.131667, 2.120326, 1.0
0.968500, 1.165540, 2.115118, 1.0
0.969000, 1.143050, 2.113307, 1.0
0.969500, 1.169523, 2.130268, 1.0
0.970000, 1.165786, 2.125405, 1.0
0.970500, 1.187407, 2.104928, 1.0
0.971000, 1.217096, 2.085647, 1.0
0.971500, 1.195053, 2.085440, 1.0
0.972000, 1.200998, 2.081741, 1.0
0.972500, 1.220034, 2.055630, 1.0
0.973000, 1.237544, 2.043709, 1.0
0.973500, 1.241958, 2.059700, 1.0
0.974000, 1.248950, 2.040039, 1.0
0.974500, 1.276863, 2.044121, 1.0
0.975000, 1.259210, 2.085693, 1.0
0.975500, 1.288823, 2.088522, 1.0
0.976000, 1.316278, 2.109659, 1.0
0.976500, 1.323703, 2.076739, 1.0
0.977000, 1.340424, 2.054744, 1.0
0.977500, 1.336694, 2.063899, 1.0
0.978000, 1.340810, 2.079701, 1.0
0.978500, 1.312237, 2.039254, 1.0
0.979000, 1.308968, 2.032580, 1.0
0.979500, 1.299212, 2.036482, 1.0
0.980000, 1.282763, 2.043223, 1.0
0.980500, 1.265323, 2.028458, 1.0
0.981000, 1.272796, 2.045763, 1.0
0.981500, 1.292166, 2.045065, 1.0
0.982000, 1.317761, 2.004201, 1.0
0.982500, 1.300928, 1.988538, 1.0
0.983000, 1.327307, 1.988446, 1.0
0.983500, 1.299671, 1.993778, 1.0
0.984000, 1.305358, 2.015471, 1.0
0.984500, 1.312456, 2.042485, 1.0
0.985000, 1.272962, 2.069829, 1.0
0.985500, 1.279302, 2.032079, 1.0
0.986000, 1.280742, 2.044957, 1.0
0.986500, 1.323805, 2.052928, 1.0
0.987000, 1.340439, 2.047558, 1.0
0.987500, 1.366465, 2.041795, 1.0
0.988000, 1.350935, 2.083143, 1.0
0.988500, 1.395090, 2.103013, 1.0
0.989000, 1.419248, 2.085263, 1.0
0.989500, 1.391394, 2.100134, 1.0
0.990000, 1.347971, 2.117243, 1.0
0.990500, 1.335783, 2.156026, 1.0
0.991000, 1.326787, 2.147878, 1.0
0.991500, 1.344277, 2.104502, 1.0
0.992000, 1.347282, 2.106879, 1.0
0.992500, 1.359530, 2.145820, 1.0
0.993000, 1.399249, 2.146897, 1.0
0.993500, 1.373087, 2.119451, 1.0
0.994000, 1.388677, 2.115593, 1.0
0.994500, 1.400990, 2.101942, 1.0
0.995000, 1.410933, 2.086979, 1.0
0.995500, 1.381862, 2.077316, 1.0
0.996000, 1.377777, 2.102865, 1.0
0.996500, 1.346938, 2.068484, 1.0
0.997000, 1.330856, 2.059218, 1.0
0.997500, 1.308012, 2.051469, 1.0
0.998000, 1.319199, 2.063502, 1.0
0.998500, 1.321669, 2.070154, 1.0
0.999000, 1.351914, 2.079805, 1.0
0.999500, 1.349579, 2.104620, 1.0
1.000000, 1.349972, 2.094833, 1.0

